Uncertainty quantification for deep learning-based schemes for solving high-dimensional backward stochastic differential equations

Deep learning-based numerical schemes for solving high-dimensional backward stochastic differential equations (BSDEs) have recently raised plenty of scientific interest. While they enable numerical methods to approximate very high-dimensional BSDEs, their reliability has not been studied and is thus not understood. In this work, we study uncertainty quantification (UQ) for a class of deep learning-based BSDE schemes. More precisely, we review the sources of uncertainty involved in the schemes and numerically study the impact of different sources. Usually, the standard deviation (STD) of the approximate solutions obtained from multiple runs of the algorithm with different datasets is calculated to address the uncertainty. This approach is computationally quite expensive, especially for high-dimensional problems. Hence, we develop a UQ model that efficiently estimates the STD of the approximate solution using only a single run of the algorithm. The model also estimates the mean of the approximate solution, which can be leveraged to initialize the algorithm and improve the optimization process. Our numerical experiments show that the UQ model produces reliable estimates of the mean and STD of the approximate solution for the considered class of deep learning-based BSDE schemes. The estimated STD captures multiple sources of uncertainty, demonstrating its effectiveness in quantifying the uncertainty. Additionally, the model illustrates the improved performance when comparing different schemes based on the estimated STD values. Furthermore, it can identify hyperparameter values for which the scheme achieves good approximations.

==> Figures/Example1/Base/RMSE_Y_0.dat <==
0 5.340206e+00
1000 9.538307e-01
2000 6.041967e-02
3000 1.349596e-02
4000 2.603658e-02
5000 2.063484e-02
6000 2.163802e-02
7000 3.773707e-02
8000 2.832577e-02
9000 3.422408e-02
10000 4.513662e-02
11000 5.409321e-02
12000 2.089725e-02
13000 2.910277e-02
14000 3.670457e-02
15000 4.225759e-02
16000 1.685135e-02
17000 3.450606e-02
18000 2.777486e-02
19000 4.868157e-02
20000 3.892364e-02
21000 3.287175e-02
22000 3.091868e-02
23000 2.398330e-02
24000 3.303962e-02
25000 2.497292e-02
26000 4.243287e-02
27000 2.856172e-02
28000 4.571633e-02
29000 2.781926e-02
30000 2.866626e-02
31000 2.155995e-02
32000 3.260306e-02
33000 2.277518e-02
34000 2.760694e-02
35000 3.587039e-02
36000 2.382565e-02
37000 3.325465e-02
38000 2.840283e-02
39000 3.655860e-02
40000 2.306175e-02
41000 3.952068e-02
42000 4.586621e-02
43000 3.951825e-02
44000 3.199600e-02
45000 2.821500e-02
46000 2.172996e-02
47000 2.898609e-02
48000 3.083664e-02
49000 3.722732e-02
50000 3.522972e-02
51000 2.751246e-02
52000 2.768524e-02
53000 1.869008e-02
54000 2.628627e-02
55000 3.261354e-02
56000 3.330946e-02
57000 4.679778e-02
58000 4.013413e-02
59000 2.609471e-02
60000 2.870977e-02


==> Figures/Example1/Base/RMSE_Z_0.dat <==
0 1.196478e+01
1000 4.433467e+00
2000 7.724570e-01
3000 1.759078e-01
4000 1.765708e-01
5000 1.716892e-01
6000 1.612492e-01
7000 1.136143e-01
8000 1.518551e-01
9000 1.084686e-01
10000 1.202245e-01
11000 1.367309e-01
12000 1.624528e-01
13000 1.491283e-01
14000 1.710699e-01
15000 1.703307e-01
16000 1.485006e-01
17000 1.531972e-01
18000 1.065242e-01
19000 1.142982e-01
20000 1.362135e-01
21000 2.027827e-01
22000 1.294830e-01
23000 1.270664e-01
24000 1.107114e-01
25000 9.930541e-02
26000 1.619398e-01
27000 1.375555e-01
28000 1.621929e-01
29000 1.114523e-01
30000 1.693072e-01
31000 1.308540e-01
32000 1.120104e-01
33000 9.833337e-02
34000 1.326111e-01
35000 1.192190e-01
36000 1.237239e-01
37000 1.522538e-01
38000 9.822367e-02
39000 1.119288e-01
40000 1.450321e-01
41000 1.162681e-01
42000 1.321212e-01
43000 9.299760e-02
44000 1.404233e-01
45000 1.033661e-01
46000 1.497754e-01
47000 1.144153e-01
48000 9.859828e-02
49000 1.155773e-01
50000 1.018119e-01
51000 1.146226e-01
52000 1.241848e-01
53000 1.184092e-01
54000 1.034050e-01
55000 1.052208e-01
56000 1.354471e-01
57000 9.076732e-02
58000 8.248428e-02
59000 1.333545e-01
60000 1.407235e-01


==> Figures/Example1/D_1/Y_0/Estimate_std_incruns.dat <==
2 0.866651 0.986317 0.000397 7.614038
3 0.948079 0.986317 0.000397 7.614038
4 0.967375 0.986317 0.000397 7.614038
5 0.977440 0.986317 0.000397 7.614038
6 0.983845 0.986317 0.000397 7.614038
7 0.983334 0.986317 0.000397 7.614038
8 0.988192 0.986317 0.000397 7.614038
9 0.991100 0.986317 0.000397 7.614038
10 0.992452 0.986317 0.000397 7.614038


==> Figures/Example1/D_1/Y_0/Trainlength_test.dat <==
204.800000 0.946638 0.007149
409.600000 0.972130 0.002069
614.400000 0.973938 0.001362
819.200000 0.977428 0.000948
1024.000000 0.979907 0.000698
1228.800000 0.982600 0.001172
1433.600000 0.983788 0.000479
1638.400000 0.985306 0.000644
1843.200000 0.985925 0.000321
2048.000000 0.986317 0.000397


==> Figures/Example1/D_1/Y_0/log_RMSE_STD_rel_seed.dat <==
2305 0.672390 0.432799
2306 0.349038 0.491779
2307 -0.094612 -0.068690
2308 0.282901 0.192720
2309 -0.003859 0.004526
2310 -0.011894 0.261919
2311 -0.164950 -0.050798
2312 -0.513777 -0.535176
2313 -0.186125 -0.090131
2314 -0.344372 -0.352519
2315 -0.354030 -0.310085
2316 -0.246928 -0.177034
2317 -0.339613 -0.292103
2318 -0.348185 -0.324814
2319 -0.359700 -0.412682
2320 -0.393131 -0.355308
2321 -0.536838 -0.543224
2322 -0.486479 -0.484761
2323 -0.615540 -0.610737
2324 -0.627409 -0.618820
2325 -0.591460 -0.663704
2326 -0.612754 -0.599513
2327 -0.513210 -0.636227
2328 -0.661732 -0.652426
2329 -0.828895 -0.829692
2330 -0.669248 -0.756364
2331 -0.850121 -0.880739
2332 -0.863054 -1.015570
2333 -0.806969 -0.989729
2334 -0.969147 -1.000992
2335 -0.969972 -1.070553
2336 -1.030952 -1.156394
2337 -0.879835 -0.904382
2338 -1.084571 -1.128001
2339 -0.794113 -0.856091
2340 -1.102161 -1.108076
2341 -1.071577 -1.099791
2342 -0.929277 -0.949782
2343 -1.148322 -1.279156
2344 -1.165658 -1.218851
2345 -1.223036 -1.285881
2346 -1.256215 -1.263220
2347 -1.277817 -1.293827
2348 -1.350975 -1.358519
2349 -1.264860 -1.405264
2350 -1.191687 -1.350196
2351 -1.230863 -1.265745
2352 -1.283317 -1.285922
2353 -1.495211 -1.620263
2354 -1.622688 -1.697970
2355 -1.434881 -1.508098
2356 -1.381936 -1.565440
2357 -1.241593 -1.631549
2358 -1.273345 -1.464164
2359 -1.501466 -1.502074
2360 -1.447320 -1.777803
2361 -1.529147 -1.782995
2362 -1.641974 -1.658489
2363 -1.660494 -1.811641
2364 -1.645251 -1.664044
2365 -1.273846 -1.665527
2366 -1.393178 -1.663876
2367 -1.523362 -1.627758
2368 -1.410089 -1.534032
2369 -1.573239 -1.616459
2370 -1.626563 -1.728054
2371 -1.832122 -1.865033
2372 -1.675138 -1.675456
2373 -1.498635 -1.669134
2374 -1.608315 -1.611493
2375 -1.546902 -1.819366
2376 -1.358124 -1.635696
2377 -1.544284 -1.677821
2378 -1.636029 -1.737442
2379 -1.776717 -1.874536
2380 -1.592966 -1.651307
2381 -1.664829 -1.733227
2382 -1.496321 -1.668989
2383 -1.471927 -2.031447
2384 -1.411342 -1.555763
2385 -1.744206 -1.816554
2386 -1.410883 -1.517631
2387 -1.652164 -1.866358
2388 -1.541831 -1.745986
2389 -1.538714 -1.683246
2390 -1.926970 -1.929416
2391 -1.687439 -2.009681
2392 -1.486067 -1.684333
2393 -1.559911 -1.857822
2394 -1.739273 -2.018518
2395 -2.106086 -2.181739
2396 -1.742595 -1.755316
2397 -1.708990 -1.834189
2398 -1.709793 -1.860399
2399 -1.721839 -1.731226
2400 -1.762578 -1.815223
2401 -1.571625 -1.716496
2402 -1.482229 -1.780426
2403 -2.048423 -2.167043
2404 -1.965421 -1.966889
2405 -1.967322 -2.076671
2406 -1.721831 -1.790875
2407 -2.081216 -2.112128
2408 -1.812504 -1.895366
2409 -1.702997 -1.792780
2410 -2.065574 -2.066588
2411 -1.701635 -1.810568
2412 -2.117775 -2.157155
2413 -1.648665 -1.916954
2414 -1.890041 -1.935893
2415 -1.699980 -1.957790
2416 -1.827868 -2.093414
2417 -2.018729 -2.092873
2418 -2.062132 -2.373549
2419 -1.890729 -1.911010
2420 -2.276256 -2.292133
2421 -1.991631 -2.115527
2422 -1.933428 -2.079325
2423 -1.847924 -1.978388
2424 -1.974948 -1.976863
2425 -2.232006 -2.232117
2426 -2.099725 -2.177637
2427 -2.307628 -2.337630
2428 -2.012005 -2.085308
2429 -2.163893 -2.163911
2430 -2.142866 -2.145311
2431 -2.233723 -2.249321
2432 -2.255595 -2.278702
2433 -2.300022 -2.315738
2434 -2.044510 -2.091690
2435 -2.109657 -2.139806
2436 -2.066978 -2.109575
2437 -2.208455 -2.216501
2438 -2.185528 -2.216699
2439 -2.174878 -2.175643
2440 -2.016771 -2.403175
2441 -2.336505 -2.444395
2442 -2.099813 -2.110476
2443 -2.575454 -2.578181
2444 -2.280303 -2.359866
2445 -2.264441 -2.449579
2446 -2.584471 -2.619688
2447 -2.040050 -2.041438
2448 -2.401779 -2.432375
2449 -2.388580 -2.413298
2450 -2.401917 -2.401915
2451 -2.331884 -2.348918
2452 -2.317553 -2.318099
2453 -2.461405 -2.519319
2454 -2.381450 -2.390726
2455 -2.481840 -2.561507
2456 -2.464826 -2.498162
2457 -2.393726 -2.408783
2458 -2.465253 -2.498947
2459 -2.652090 -2.669509
2460 -2.486640 -2.489013
2461 -2.342009 -2.479017
2462 -2.243554 -2.289813
2463 -2.261951 -2.267972
2464 -2.386551 -2.451845
2465 -2.698789 -2.710778
2466 -2.382581 -2.385686
2467 -2.396260 -2.441508
2468 -2.726738 -2.735232
2469 -2.540917 -2.557572
2470 -2.278598 -2.348903
2471 -2.756770 -2.804714
2472 -2.723778 -2.731102
2473 -2.391308 -2.435697
2474 -2.626391 -2.785058
2475 -2.427684 -2.427765
2476 -2.186980 -2.311502
2477 -2.472344 -2.518930
2478 -2.625526 -2.685692
2479 -2.476815 -2.509970
2480 -2.732053 -2.802322
2481 -2.249550 -2.305837
2482 -2.507496 -2.507691
2483 -2.297100 -2.362396
2484 -2.469464 -2.517837
2485 -2.622784 -2.819513
2486 -2.596571 -2.634778
2487 -2.556895 -2.571603
2488 -2.519802 -2.525599
2489 -2.630644 -2.632024
2490 -2.701451 -2.702100
2491 -2.422488 -2.509146
2492 -2.589591 -2.667119
2493 -2.501273 -2.584940
2494 -2.806247 -2.812163
2495 -2.740552 -2.841492
2496 -2.633698 -2.647400
2497 -2.859976 -2.893112
2498 -2.498010 -2.504682
2499 -2.328570 -2.679527
2500 -2.617742 -2.631327
2501 -2.743349 -2.869230
2502 -2.928509 -2.938503
2503 -2.820456 -2.821915
2504 -2.998103 -3.015099
2505 -2.576012 -2.721910
2506 -3.038593 -3.090816
2507 -2.553718 -2.716383
2508 -2.717486 -2.730253
2509 -2.797967 -2.822748
2510 -2.460577 -2.544647
2511 -2.575681 -2.644135
2512 -2.750704 -2.844115
2513 -3.077213 -3.083449
2514 -2.357224 -2.447511
2515 -3.027585 -3.031482
2516 -2.863191 -2.879148
2517 -2.853012 -2.988204
2518 -2.768409 -2.790194
2519 -2.557074 -2.800414
2520 -3.220334 -3.297671
2521 -2.689669 -2.747964
2522 -2.549272 -2.703153
2523 -2.869545 -2.869758
2524 -2.404638 -2.674039
2525 -3.201998 -3.243790
2526 -2.597143 -2.826252
2527 -3.107768 -3.151574
2528 -2.703365 -2.767047
2529 -2.980250 -2.986798
2530 -2.492525 -2.643804
2531 -2.885774 -2.898973
2532 -3.294171 -3.445487
2533 -2.716973 -2.933296
2534 -2.840127 -2.867589
2535 -2.474972 -2.606406
2536 -2.559770 -2.739276
2537 -2.794161 -2.797901
2538 -3.173114 -3.374549
2539 -3.024906 -3.042152
2540 -2.463203 -2.615188
2541 -2.668895 -2.875950
2542 -3.165874 -3.181299
2543 -3.403088 -3.428579
2544 -2.683180 -2.958586
2545 -3.091287 -3.142360
2546 -2.635465 -2.917340
2547 -2.725192 -2.809430
2548 -2.640503 -2.778979
2549 -3.642269 -3.642418
2550 -2.687440 -2.909712
2551 -2.829468 -2.895755
2552 -2.507056 -2.728078
2553 -3.092758 -3.112088
2554 -2.752053 -2.776724
2555 -3.026051 -3.034917
2556 -2.738177 -2.866312
2557 -3.056739 -3.057409
2558 -2.591821 -2.892699
2559 -2.931051 -2.944574
2560 -3.169294 -3.169854


==> Figures/Example1/D_1/Y_0/log_RMSE_STD_seed.dat <==
2305 -2.514064 -2.584546
2306 -2.033703 -2.037294
2307 -2.438268 -2.439506
2308 -2.032402 -2.035343
2309 -2.065787 -2.065870
2310 -2.042217 -2.132565
2311 -2.029538 -2.083624
2312 -2.098605 -2.102537
2313 -1.765892 -1.807134
2314 -1.885700 -1.886048
2315 -1.817809 -1.891815
2316 -1.700183 -1.731769
2317 -1.788853 -1.817510
2318 -1.708849 -1.843386
2319 -1.690101 -1.701752
2320 -1.723481 -1.774786
2321 -1.837213 -1.837695
2322 -1.786126 -1.875779
2323 -1.810352 -1.851806
2324 -1.726946 -1.756552
2325 -1.658670 -1.820025
2326 -1.625216 -1.640628
2327 -1.475792 -1.725884
2328 -1.615546 -1.634500
2329 -1.713955 -1.713986
2330 -1.474836 -1.634925
2331 -1.649313 -1.711717
2332 -1.616470 -1.817929
2333 -1.541498 -1.783678
2334 -1.696611 -1.715277
2335 -1.626307 -1.759611
2336 -1.662511 -1.817872
2337 -1.508075 -1.559832
2338 -1.672041 -1.733605
2339 -1.374274 -1.482285
2340 -1.657907 -1.672730
2341 -1.544832 -1.589169
2342 -1.374182 -1.416822
2343 -1.577662 -1.731038
2344 -1.563671 -1.632614
2345 -1.590445 -1.667750
2346 -1.609472 -1.622277
2347 -1.623445 -1.646838
2348 -1.694134 -1.706202
2349 -1.591459 -1.749159
2350 -1.493837 -1.673836
2351 -1.513520 -1.559721
2352 -1.563679 -1.570188
2353 -1.773967 -1.908562
2354 -1.875573 -1.956675
2355 -1.676925 -1.759195
2356 -1.611923 -1.809589
2357 -1.457339 -1.870896
2358 -1.462419 -1.671836
2359 -1.672626 -1.672822
2360 -1.601398 -1.945933
2361 -1.678448 -1.943212
2362 -1.769981 -1.789403
2363 -1.779782 -1.937808
2364 -1.754553 -1.770721
2365 -1.363108 -1.776657
2366 -1.478933 -1.764924
2367 -1.595509 -1.708268
2368 -1.474483 -1.610094
2369 -1.627601 -1.676040
2370 -1.678889 -1.786852
2371 -1.879951 -1.915349
2372 -1.722787 -1.723699
2373 -1.536538 -1.717523
2374 -1.630161 -1.634917
2375 -1.566240 -1.849355
2376 -1.375765 -1.670057
2377 -1.548720 -1.690940
2378 -1.637816 -1.745554
2379 -1.776274 -1.878566
2380 -1.590905 -1.654884
2381 -1.659665 -1.733126
2382 -1.486765 -1.670017
2383 -1.462280 -2.036155
2384 -1.398068 -1.554735
2385 -1.717701 -1.794338
2386 -1.381801 -1.499600
2387 -1.612475 -1.834480
2388 -1.496652 -1.710797
2389 -1.488943 -1.642512
2390 -1.873574 -1.876626
2391 -1.632207 -1.962406
2392 -1.411397 -1.620967
2393 -1.463468 -1.771925
2394 -1.641272 -1.927344
2395 -1.994974 -2.072495
2396 -1.627516 -1.642254
2397 -1.571816 -1.702764
2398 -1.541558 -1.698280
2399 -1.523087 -1.534329
2400 -1.562938 -1.619182
2401 -1.324656 -1.477893
2402 -1.232167 -1.543028
2403 -1.783038 -1.904205
2404 -1.691099 -1.692227
2405 -1.684846 -1.797181
2406 -1.430828 -1.504310
2407 -1.784474 -1.816725
2408 -1.493024 -1.579740
2409 -1.364718 -1.459653
2410 -1.711447 -1.712236
2411 -1.338774 -1.453269
2412 -1.753325 -1.794078
2413 -1.278765 -1.555411
2414 -1.515396 -1.563755
2415 -1.315709 -1.580857
2416 -1.427632 -1.698663
2417 -1.601401 -1.677817
2418 -1.631985 -1.946708
2419 -1.448198 -1.470217
2420 -1.833228 -1.849728
2421 -1.547293 -1.674144
2422 -1.481839 -1.631321
2423 -1.393322 -1.527997
2424 -1.489241 -1.491639
2425 -1.739923 -1.739989
2426 -1.598559 -1.678390
2427 -1.789966 -1.820745
2428 -1.489144 -1.564745
2429 -1.614144 -1.614149
2430 -1.584789 -1.587588
2431 -1.673537 -1.688481
2432 -1.694200 -1.718087
2433 -1.730060 -1.746362
2434 -1.473051 -1.521995
2435 -1.524743 -1.556132
2436 -1.475150 -1.519347
2437 -1.614935 -1.622485
2438 -1.573032 -1.605256
2439 -1.544684 -1.545295
2440 -1.367156 -1.757393
2441 -1.683527 -1.790172
2442 -1.439287 -1.450733
2443 -1.912041 -1.914900
2444 -1.606212 -1.687046
2445 -1.587926 -1.774863
2446 -1.903580 -1.939237
2447 -1.340783 -1.342525
2448 -1.701475 -1.731453
2449 -1.671559 -1.695702
2450 -1.674419 -1.674429
2451 -1.602876 -1.620473
2452 -1.585472 -1.586134
2453 -1.725132 -1.783776
2454 -1.590227 -1.599879
2455 -1.674366 -1.754830
2456 -1.655914 -1.688693
2457 -1.577586 -1.592197
2458 -1.644003 -1.678266
2459 -1.824681 -1.842371
2460 -1.652865 -1.655095
2461 -1.493945 -1.629608
2462 -1.394738 -1.442096
2463 -1.404734 -1.410375
2464 -1.529074 -1.593466
2465 -1.829815 -1.841604
2466 -1.512289 -1.515186
2467 -1.525325 -1.569823
2468 -1.844917 -1.853253
2469 -1.658990 -1.675310
2470 -1.392413 -1.461526
2471 -1.866783 -1.914390
2472 -1.832690 -1.840165
2473 -1.473938 -1.517575
2474 -1.706448 -1.864377
2475 -1.501030 -1.501084
2476 -1.258635 -1.381306
2477 -1.536222 -1.582170
2478 -1.688455 -1.748117
2479 -1.528328 -1.560942
2480 -1.782167 -1.852015
2481 -1.289881 -1.345012
2482 -1.547508 -1.547749
2483 -1.334255 -1.398444
2484 -1.503957 -1.551677
2485 -1.646025 -1.841956
2486 -1.619077 -1.656845
2487 -1.579243 -1.593645
2488 -1.540757 -1.546344
2489 -1.641955 -1.643420
2490 -1.708674 -1.709372
2491 -1.428041 -1.513763
2492 -1.594157 -1.671074
2493 -1.480986 -1.563883
2494 -1.775450 -1.781478
2495 -1.693107 -1.794530
2496 -1.581435 -1.594889
2497 -1.800737 -1.833648
2498 -1.436447 -1.442883
2499 -1.253997 -1.603135
2500 -1.533579 -1.546909
2501 -1.658168 -1.783530
2502 -1.834886 -1.844989
2503 -1.726349 -1.727755
2504 -1.900857 -1.917733
2505 -1.473606 -1.618701
2506 -1.932343 -1.984749
2507 -1.442468 -1.604255
2508 -1.603021 -1.615591
2509 -1.675008 -1.700017
2510 -1.329445 -1.412667
2511 -1.440295 -1.508152
2512 -1.613233 -1.706189
2513 -1.933658 -1.939833
2514 -1.209141 -1.298323
2515 -1.876539 -1.880492
2516 -1.707818 -1.723618
2517 -1.695531 -1.830310
2518 -1.609937 -1.631495
2519 -1.389280 -1.631634
2520 -2.049171 -2.126365
2521 -1.511772 -1.569638
2522 -1.365559 -1.518569
2523 -1.685476 -1.685671
2524 -1.218629 -1.486593
2525 -2.015880 -2.057786
2526 -1.407729 -1.635954
2527 -1.913486 -1.957147
2528 -1.501875 -1.565126
2529 -1.777406 -1.784033
2530 -1.285611 -1.435903
2531 -1.678550 -1.691611
2532 -2.082898 -2.234371
2533 -1.502165 -1.717827
2534 -1.623745 -1.650992
2535 -1.252638 -1.383096
2536 -1.335571 -1.514182
2537 -1.568502 -1.572152
2538 -1.941264 -2.142473
2539 -1.778625 -1.795985
2540 -1.214973 -1.365901
2541 -1.417438 -1.623765
2542 -1.912384 -1.927732
2543 -2.143106 -2.168539
2544 -1.419226 -1.693870
2545 -1.827012 -1.877924
2546 -1.367138 -1.648158
2547 -1.451314 -1.535090
2548 -1.365528 -1.503323
2549 -2.366235 -2.366387
2550 -1.406883 -1.628442
2551 -1.543908 -1.609866
2552 -1.220059 -1.440004
2553 -1.792047 -1.811275
2554 -1.442278 -1.466699
2555 -1.712754 -1.721539
2556 -1.423197 -1.550803
2557 -1.740458 -1.741107
2558 -1.259093 -1.559011
2559 -1.596204 -1.609602
2560 -1.824297 -1.824871


==> Figures/Example1/D_1/Z_0/Estimate_std_incruns.dat <==
2 0.758714 0.937287 0.002338 7.094770
3 0.860255 0.937287 0.002338 7.094770
4 0.904928 0.937287 0.002338 7.094770
5 0.909863 0.937287 0.002338 7.094770
6 0.928647 0.937287 0.002338 7.094770
7 0.936637 0.937287 0.002338 7.094770
8 0.943498 0.937287 0.002338 7.094770
9 0.945964 0.937287 0.002338 7.094770
10 0.948472 0.937287 0.002338 7.094770


==> Figures/Example1/D_1/Z_0/Trainlength_test.dat <==
204.800000 0.670461 0.087605
409.600000 0.877261 0.009706
614.400000 0.886913 0.016955
819.200000 0.906659 0.003893
1024.000000 0.920149 0.003062
1228.800000 0.930082 0.002216
1433.600000 0.930559 0.002333
1638.400000 0.932506 0.002624
1843.200000 0.933436 0.002478
2048.000000 0.937287 0.002338


==> Figures/Example1/D_1/Z_0/log_RMSE_STD_rel_seed.dat <==
2305 0.542377 0.343681
2306 -0.025994 -0.384309
2307 -0.040102 0.109318
2308 -0.227590 -0.148521
2309 -0.291507 -0.299510
2310 -0.304536 -0.368761
2311 -0.526778 -0.536134
2312 -0.163016 -0.737188
2313 -0.605931 -0.745879
2314 -0.333884 -0.803222
2315 -0.285814 -0.974854
2316 -0.345385 -0.956752
2317 -0.531380 -0.777090
2318 -0.640214 -0.971090
2319 -0.363253 -0.822679
2320 -0.556840 -0.949879
2321 -0.516978 -0.935941
2322 -0.686281 -0.679803
2323 -0.491852 -0.798422
2324 -0.884805 -0.912938
2325 -0.320853 -1.069775
2326 -0.542024 -1.004828
2327 -0.472085 -1.055851
2328 -0.581664 -0.930356
2329 -0.598219 -1.289800
2330 -0.594452 -1.122505
2331 -0.946653 -1.466879
2332 -0.549162 -1.455139
2333 -0.971123 -1.195065
2334 -0.596748 -1.368981
2335 -0.483042 -1.270481
2336 -0.826552 -1.381839
2337 -0.631538 -1.445859
2338 -0.683425 -1.340693
2339 -0.863634 -1.205781
2340 -0.681223 -1.198515
2341 -0.638854 -1.358129
2342 -0.661526 -1.375239
2343 -0.753521 -1.390207
2344 -0.890724 -1.725838
2345 -0.683201 -1.308540
2346 -0.782178 -1.165934
2347 -1.264878 -1.394479
2348 -0.942917 -1.234170
2349 -1.040210 -1.454507
2350 -1.106151 -1.355466
2351 -0.838150 -1.146635
2352 -1.085867 -1.283295
2353 -1.129623 -1.391598
2354 -1.408427 -1.511015
2355 -1.153561 -1.296650
2356 -1.048669 -1.420583
2357 -1.155687 -1.720134
2358 -1.445722 -1.450964
2359 -1.417653 -1.420758
2360 -1.159944 -1.526014
2361 -1.493905 -1.535846
2362 -1.332728 -1.611691
2363 -1.599116 -2.037775
2364 -1.272446 -1.640201
2365 -1.589246 -1.600333
2366 -1.569873 -1.753184
2367 -1.670986 -2.062373
2368 -1.049370 -1.658244
2369 -1.636738 -1.992400
2370 -1.552849 -1.826662
2371 -1.647777 -1.648685
2372 -1.655216 -1.678497
2373 -1.407607 -1.919386
2374 -1.374666 -1.833725
2375 -1.632259 -1.798866
2376 -1.412893 -1.944855
2377 -1.398406 -2.195039
2378 -1.641570 -1.740740
2379 -1.787588 -1.789406
2380 -1.559858 -1.737946
2381 -1.618440 -1.800642
2382 -1.711983 -1.757823
2383 -1.333810 -1.741574
2384 -1.557151 -1.854510
2385 -1.667099 -1.818271
2386 -1.876980 -1.992313
2387 -1.499900 -1.755863
2388 -1.878102 -1.880360
2389 -1.788953 -1.792446
2390 -1.818729 -1.855452
2391 -1.508542 -1.825875
2392 -1.675349 -1.803900
2393 -1.744615 -1.746355
2394 -1.931251 -1.946112
2395 -1.510401 -2.001187
2396 -1.759554 -1.798055
2397 -1.814999 -2.023834
2398 -1.729160 -2.060974
2399 -1.760468 -2.077203
2400 -1.604332 -2.109631
2401 -1.740548 -1.918015
2402 -1.572270 -2.025948
2403 -1.552576 -1.920401
2404 -1.396976 -2.044141
2405 -2.006773 -2.031530
2406 -1.587813 -2.071676
2407 -1.899487 -1.899766
2408 -1.797159 -1.851784
2409 -1.619455 -2.023392
2410 -1.971738 -2.083027
2411 -1.550913 -2.125082
2412 -1.431045 -2.370682
2413 -1.875208 -2.237292
2414 -2.005297 -2.092953
2415 -1.930031 -2.017893
2416 -1.966814 -2.017811
2417 -1.923900 -2.011240
2418 -1.795073 -2.215320
2419 -1.690959 -2.041964
2420 -1.680842 -2.143096
2421 -2.087532 -2.091264
2422 -1.892532 -2.047669
2423 -1.901571 -2.166044
2424 -1.823772 -1.878479
2425 -1.821431 -2.311134
2426 -2.053391 -2.061549
2427 -1.946794 -1.947029
2428 -1.769949 -2.203515
2429 -2.115587 -2.151911
2430 -1.693301 -2.169305
2431 -2.376729 -2.385425
2432 -1.589405 -2.332996
2433 -1.637839 -2.188778
2434 -2.086437 -2.140150
2435 -2.079709 -2.081203
2436 -1.855479 -2.074946
2437 -1.786687 -1.934488
2438 -1.988241 -2.428725
2439 -2.186295 -2.483062
2440 -1.678796 -2.472663
2441 -2.086432 -2.510746
2442 -2.078479 -2.096001
2443 -1.967092 -2.318398
2444 -1.835619 -2.340019
2445 -1.940665 -2.155284
2446 -2.038648 -2.465901
2447 -2.384870 -2.624726
2448 -1.937856 -2.061735
2449 -2.137281 -2.137283
2450 -2.454018 -2.868397
2451 -2.295913 -2.313788
2452 -1.837436 -2.290215
2453 -2.183481 -2.483593
2454 -2.841708 -2.853911
2455 -2.932721 -2.943165
2456 -2.975961 -3.163456
2457 -2.079663 -2.375285
2458 -2.195209 -2.215405
2459 -2.250779 -2.491238
2460 -2.165436 -2.437109
2461 -2.265927 -2.333056
2462 -2.005056 -2.520290
2463 -2.113253 -2.327751
2464 -1.792856 -2.165388
2465 -2.209133 -2.391002
2466 -1.925684 -2.257211
2467 -2.223647 -2.453507
2468 -1.945860 -2.211320
2469 -2.010391 -2.090835
2470 -2.434195 -2.661843
2471 -1.613284 -2.068180
2472 -2.458194 -2.785221
2473 -2.055231 -2.463994
2474 -2.559522 -2.672520
2475 -1.999882 -2.393541
2476 -1.963434 -2.374328
2477 -1.890595 -2.265303
2478 -2.146587 -2.345328
2479 -2.400858 -2.587496
2480 -2.487664 -2.696175
2481 -2.371893 -2.600813
2482 -1.889981 -2.065232
2483 -2.238884 -2.238940
2484 -2.367658 -2.585793
2485 -2.466836 -2.625123
2486 -2.103973 -2.320187
2487 -2.329439 -2.408626
2488 -2.108663 -2.250713
2489 -2.276101 -2.471099
2490 -1.994892 -2.435205
2491 -2.128254 -2.534971
2492 -2.518720 -2.665969
2493 -2.119667 -2.296651
2494 -2.062066 -2.283858
2495 -2.348020 -2.488295
2496 -2.046207 -2.496340
2497 -2.057318 -2.349649
2498 -2.360693 -2.469150
2499 -2.232437 -2.427231
2500 -2.107279 -2.209352
2501 -2.249622 -2.456501
2502 -2.243310 -2.433259
2503 -2.301299 -2.329970
2504 -2.470029 -2.678192
2505 -2.285200 -2.437344
2506 -2.501901 -2.601137
2507 -2.302699 -2.426873
2508 -2.400699 -2.511186
2509 -2.463791 -2.544057
2510 -2.344503 -2.411245
2511 -2.224468 -2.493928
2512 -2.206522 -2.333599
2513 -2.015132 -2.157100
2514 -2.432695 -2.434843
2515 -2.252931 -2.504455
2516 -2.122575 -2.359181
2517 -2.321353 -2.487574
2518 -2.384647 -2.640952
2519 -2.581989 -2.749447
2520 -2.629198 -2.696204
2521 -2.277698 -2.462247
2522 -2.202534 -2.361031
2523 -2.316037 -2.340464
2524 -2.274890 -2.442406
2525 -2.337724 -2.351174
2526 -2.433250 -2.663958
2527 -2.401790 -2.402631
2528 -2.269538 -2.577097
2529 -2.277533 -2.563172
2530 -2.466516 -2.664751
2531 -2.418928 -2.715678
2532 -2.766041 -2.766180
2533 -2.420158 -2.433330
2534 -2.401087 -2.500383
2535 -2.102369 -2.582166
2536 -2.493850 -2.535290
2537 -2.402710 -2.448406
2538 -2.442569 -2.447084
2539 -2.425438 -2.445941
2540 -2.324869 -2.608372
2541 -2.568935 -2.794883
2542 -2.512009 -2.534077
2543 -2.213614 -2.722136
2544 -2.606302 -2.751996
2545 -2.614340 -2.713198
2546 -2.822184 -2.837218
2547 -2.582256 -2.583129
2548 -2.552567 -2.566068
2549 -2.580656 -2.623962
2550 -2.420115 -2.486487
2551 -2.342938 -2.871554
2552 -2.440539 -2.453853
2553 -2.618832 -2.644628
2554 -2.497313 -2.540822
2555 -2.433990 -2.452756
2556 -2.541350 -2.545027
2557 -2.493902 -2.494640
2558 -2.331674 -3.059771
2559 -2.567328 -2.701934
2560 -2.288468 -2.516153


==> Figures/Example1/D_1/Z_0/log_RMSE_STD_seed.dat <==
2305 -1.761969 -1.767638
2306 -1.574657 -1.715366
2307 -1.561770 -1.594957
2308 -1.712523 -1.749663
2309 -1.549091 -1.793825
2310 -1.520943 -1.534749
2311 -1.593341 -1.594283
2312 -0.981822 -1.346560
2313 -1.409763 -1.492901
2314 -1.100975 -1.421930
2315 -0.999980 -1.514940
2316 -1.039324 -1.497426
2317 -1.216187 -1.377961
2318 -1.240025 -1.495218
2319 -0.945709 -1.265171
2320 -1.134611 -1.434227
2321 -1.070125 -1.386536
2322 -1.235440 -1.258016
2323 -0.944469 -1.153033
2324 -1.263057 -1.319063
2325 -0.687746 -1.271959
2326 -0.853096 -1.215988
2327 -0.725428 -1.189701
2328 -0.824867 -1.087393
2329 -0.772730 -1.369487
2330 -0.698512 -1.134300
2331 -1.038218 -1.514462
2332 -0.621920 -1.421094
2333 -1.022364 -1.287127
2334 -0.642054 -1.318284
2335 -0.495927 -1.162432
2336 -0.788002 -1.285866
2337 -0.586878 -1.311504
2338 -0.613347 -1.191460
2339 -0.792973 -1.086728
2340 -0.605057 -1.045293
2341 -0.471892 -1.103618
2342 -0.471483 -1.101714
2343 -0.556178 -1.124738
2344 -0.647775 -1.431022
2345 -0.433765 -0.980339
2346 -0.522841 -0.847619
2347 -0.987684 -1.134137
2348 -0.647510 -0.899544
2349 -0.734696 -1.187719
2350 -0.795119 -1.018009
2351 -0.505480 -0.764307
2352 -0.748077 -0.919921
2353 -0.789056 -1.025547
2354 -1.053841 -1.146547
2355 -0.786566 -0.910023
2356 -0.651499 -0.990211
2357 -0.738511 -1.274854
2358 -1.028472 -1.036730
2359 -0.995325 -1.001137
2360 -0.726505 -1.066636
2361 -1.053151 -1.089648
2362 -0.889522 -1.151901
2363 -1.155608 -1.604605
2364 -0.791347 -1.180810
2365 -1.104201 -1.118079
2366 -1.074779 -1.249483
2367 -1.173838 -1.556873
2368 -0.552202 -1.125243
2369 -1.136872 -1.483673
2370 -1.050448 -1.314183
2371 -1.118122 -1.118581
2372 -1.125304 -1.145717
2373 -0.862475 -1.390791
2374 -0.827903 -1.270199
2375 -1.077729 -1.237093
2376 -0.856888 -1.373151
2377 -0.841868 -1.621718
2378 -1.084364 -1.177713
2379 -1.229054 -1.231643
2380 -0.991267 -1.160637
2381 -1.040266 -1.214766
2382 -1.130640 -1.172947
2383 -0.749973 -1.139728
2384 -0.950739 -1.258709
2385 -1.056554 -1.214498
2386 -1.261050 -1.380144
2387 -0.868342 -1.136025
2388 -1.239885 -1.241629
2389 -1.140721 -1.145228
2390 -1.168278 -1.207696
2391 -0.856314 -1.162097
2392 -1.022607 -1.157441
2393 -1.086982 -1.089576
2394 -1.271127 -1.284736
2395 -0.845668 -1.323988
2396 -1.078607 -1.120276
2397 -1.115415 -1.329548
2398 -1.015341 -1.354418
2399 -1.038451 -1.348662
2400 -0.866848 -1.362033
2401 -0.998722 -1.170393
2402 -0.824965 -1.267930
2403 -0.796590 -1.153622
2404 -0.638870 -1.269429
2405 -1.193264 -1.219466
2406 -0.774258 -1.247681
2407 -1.071514 -1.072071
2408 -0.959654 -1.017646
2409 -0.761853 -1.156348
2410 -1.113071 -1.227334
2411 -0.687630 -1.273758
2412 -0.560897 -1.484839
2413 -0.995080 -1.362424
2414 -1.119361 -1.204579
2415 -1.041633 -1.132489
2416 -1.073900 -1.127088
2417 -1.028410 -1.118780
2418 -0.896223 -1.322974
2419 -0.780262 -1.123453
2420 -0.756639 -1.210497
2421 -1.157511 -1.160807
2422 -0.959432 -1.110647
2423 -0.966410 -1.235499
2424 -0.879980 -0.937851
2425 -0.875479 -1.371437
2426 -1.102977 -1.110430
2427 -0.994429 -0.994548
2428 -0.814902 -1.241681
2429 -1.156577 -1.194231
2430 -0.729055 -1.196863
2431 -1.399822 -1.408164
2432 -0.610957 -1.343699
2433 -0.657239 -1.198705
2434 -1.093902 -1.145974
2435 -1.082570 -1.083793
2436 -0.850232 -1.074587
2437 -0.775777 -0.918677
2438 -0.973618 -1.409970
2439 -1.166161 -1.465380
2440 -0.657819 -1.442803
2441 -1.062433 -1.483467
2442 -1.052263 -1.068805
2443 -0.934295 -1.281436
2444 -0.800596 -1.311070
2445 -0.900943 -1.119546
2446 -0.979890 -1.403479
2447 -1.325517 -1.563914
2448 -0.874755 -0.995375
2449 -1.063390 -1.063441
2450 -1.379500 -1.792473
2451 -1.218066 -1.235333
2452 -0.752482 -1.211222
2453 -1.096682 -1.394342
2454 -1.754449 -1.766799
2455 -1.838943 -1.849279
2456 -1.881116 -2.068262
2457 -0.984817 -1.277341
2458 -1.098428 -1.117816
2459 -1.153165 -1.391639
2460 -1.064198 -1.333377
2461 -1.160982 -1.226909
2462 -0.896551 -1.407721
2463 -1.003117 -1.220283
2464 -0.681438 -1.047699
2465 -1.095990 -1.279892
2466 -0.811489 -1.138493
2467 -1.106195 -1.333968
2468 -0.826213 -1.087576
2469 -0.889503 -0.967623
2470 -1.303021 -1.529385
2471 -0.474234 -0.939184
2472 -1.318630 -1.644327
2473 -0.913404 -1.318665
2474 -1.417631 -1.531394
2475 -0.854704 -1.244414
2476 -0.815892 -1.222461
2477 -0.725389 -1.095074
2478 -0.978304 -1.179460
2479 -1.228549 -1.416502
2480 -1.301940 -1.509344
2481 -1.185941 -1.413377
2482 -0.703711 -0.874850
2483 -1.048361 -1.048389
2484 -1.173942 -1.393565
2485 -1.265388 -1.422612
2486 -0.899981 -1.113498
2487 -1.119245 -1.199564
2488 -0.896090 -1.040503
2489 -1.062414 -1.259191
2490 -0.780725 -1.216968
2491 -0.909146 -1.318851
2492 -1.299215 -1.445544
2493 -0.889166 -1.063707
2494 -0.823368 -1.042171
2495 -1.104026 -1.242963
2496 -0.794405 -1.248208
2497 -0.803396 -1.092474
2498 -1.102637 -1.209914
2499 -0.972792 -1.169554
2500 -0.844609 -0.944625
2501 -0.978601 -1.183573
2502 -0.970547 -1.158613
2503 -1.025091 -1.053009
2504 -1.192594 -1.401916
2505 -1.007307 -1.161058
2506 -1.223258 -1.321670
2507 -1.022832 -1.145587
2508 -1.105236 -1.214638
2509 -1.168267 -1.249367
2510 -1.040093 -1.105832
2511 -0.916454 -1.188108
2512 -0.897050 -1.022343
2513 -0.701472 -0.840566
2514 -1.116861 -1.119174
2515 -0.934329 -1.183852
2516 -0.799368 -1.038659
2517 -0.997414 -1.162127
2518 -1.058478 -1.316279
2519 -1.249939 -1.418233
2520 -1.290317 -1.356800
2521 -0.934088 -1.116912
2522 -0.857517 -1.017988
2523 -0.971000 -0.996122
2524 -0.929152 -1.094985
2525 -0.991022 -1.003993
2526 -1.085621 -1.315038
2527 -1.044364 -1.045104
2528 -0.907657 -1.213191
2529 -0.904026 -1.191634
2530 -1.084755 -1.284141
2531 -1.026554 -1.324737
2532 -1.370448 -1.370607
2533 -1.024248 -1.037025
2534 -1.002223 -1.100480
2535 -0.700551 -1.183600
2536 -1.086684 -1.127548
2537 -0.991354 -1.036308
2538 -1.028511 -1.032806
2539 -0.991722 -1.011741
2540 -0.886827 -1.172092
2541 -1.120454 -1.345462
2542 -1.060422 -1.082909
2543 -0.760715 -1.271771
2544 -1.140240 -1.286687
2545 -1.142898 -1.241120
2546 -1.341152 -1.356017
2547 -1.099852 -1.100800
2548 -1.068329 -1.081535
2549 -1.093852 -1.137645
2550 -0.932464 -0.997994
2551 -0.855148 -1.385653
2552 -0.952329 -0.965264
2553 -1.119795 -1.145944
2554 -0.985203 -1.029304
2555 -0.919921 -0.939153
2556 -1.012136 -1.015655
2557 -0.962861 -0.963523
2558 -0.786383 -1.516472
2559 -1.011681 -1.147090
2560 -0.708729 -0.938223


==> Figures/Example1/D_2/Y_0/Estimate_std_incruns.dat <==
2 0.847364 0.964872 0.001966 4.726083
3 0.917816 0.964872 0.001966 4.726083
4 0.956839 0.964872 0.001966 4.726083
5 0.967903 0.964872 0.001966 4.726083
6 0.969798 0.964872 0.001966 4.726083
7 0.969680 0.964872 0.001966 4.726083
8 0.972295 0.964872 0.001966 4.726083
9 0.980578 0.964872 0.001966 4.726083
10 0.984822 0.964872 0.001966 4.726083


==> Figures/Example1/D_2/Y_0/Trainlength_test.dat <==
204.800000 0.787372 0.027111
409.600000 0.900779 0.010290
614.400000 0.944488 0.005379
819.200000 0.956246 0.002093
1024.000000 0.964729 0.003303
1228.800000 0.959176 0.003364
1433.600000 0.962483 0.003274
1638.400000 0.964401 0.002672
1843.200000 0.963749 0.003046
2048.000000 0.964872 0.001966


==> Figures/Example1/D_2/Y_0/log_RMSE_STD_and_est_rel_over_N.dat <==
26 -2.469990 -2.641984 -2.556298
27 -3.096455 -3.101928 -2.930378
25 -2.485549 -2.537028 -2.871542
7 -3.274870 -3.320072 -3.022773
18 -1.636961 -1.658754 -1.876265
7 -2.001375 -2.003173 -2.164089
29 -2.688607 -2.700421 -2.864829
30 -1.962635 -2.330190 -2.457883
31 -1.786681 -1.874428 -2.188682
27 -2.665213 -2.757102 -2.857318
14 -2.061855 -2.178979 -2.670319
18 -2.238437 -2.240017 -2.568734
25 -2.554394 -2.629608 -2.756766
17 -1.218720 -1.230844 -1.481868
35 -2.611124 -2.611898 -2.674348
16 -0.550835 -0.533100 -0.650982
38 -2.174850 -2.375050 -2.518377
23 -2.161237 -2.171729 -2.417614
8 -2.502054 -2.502657 -2.764852
32 -2.623880 -2.753623 -2.869757
10 -1.523746 -1.807400 -1.821737
13 -1.745183 -1.835077 -1.996883
30 -2.069323 -2.094920 -2.310362
34 -2.505119 -2.534837 -2.611862
21 -1.688757 -1.785859 -1.941237
7 -2.145753 -2.204289 -2.685308
9 -2.198006 -2.306339 -2.578530
28 -2.208608 -2.212066 -2.287123
27 -2.220522 -2.255282 -2.386798
35 -1.990801 -2.151109 -2.355915
16 -2.347991 -2.543155 -2.623797
22 -1.838930 -1.928793 -2.065374
9 -1.747615 -1.974542 -2.019335
6 -3.017641 -3.038285 -3.086488
4 1.037306 1.014759 0.279114
13 -0.605775 -0.809901 -0.641943
17 -2.277246 -2.280190 -2.697092
21 -2.836930 -2.888315 -2.901920
35 -1.095454 -1.388993 -1.665831
39 -1.813375 -1.996170 -2.006384
20 -2.159428 -2.369186 -2.304132
11 -1.655134 -1.743397 -1.903745
17 -3.134953 -3.137526 -3.066646
27 -1.957001 -2.125772 -2.144409
20 -2.107208 -2.293007 -2.301526
34 -1.961184 -2.170743 -2.208879
4 -1.371158 -1.384244 -1.576515
18 -1.799849 -1.961770 -2.027297
3 0.406853 0.847513 0.065804
12 -2.543823 -2.580240 -2.916659
39 -2.239350 -2.480742 -2.549706
4 -0.719017 -0.754568 -0.841748
32 -2.334134 -2.357213 -2.693182
26 -3.049339 -3.051477 -2.922569
33 -2.052900 -2.086747 -2.315620
11 -1.969684 -2.152854 -2.058611


==> Figures/Example1/D_2/Y_0/log_RMSE_STD_rel_seed.dat <==
2305 1.079321 0.542189
2306 1.423915 0.460182
2307 1.037306 1.014759
2308 0.406853 0.847513
2309 0.449241 0.763632
2310 -0.543315 -0.551121
2311 -0.591202 -0.602853
2312 -0.550835 -0.533100
2313 -0.799261 -0.840289
2314 -0.605775 -0.809901
2315 -0.719017 -0.754568
2316 -0.586769 -0.706309
2317 -0.829673 -0.997272
2318 -0.692710 -0.774414
2319 -0.819411 -0.818488
2320 -0.853769 -0.910586
2321 -0.977104 -1.024530
2322 -0.541056 -0.926008
2323 -1.031387 -1.171284
2324 -0.784428 -1.144626
2325 -1.371158 -1.384244
2326 -1.218720 -1.230844
2327 -0.705971 -0.974883
2328 -1.155534 -1.299223
2329 -1.235706 -1.336459
2330 -0.749304 -1.061762
2331 -1.249073 -1.290879
2332 -1.118213 -1.212812
2333 -1.221511 -1.264020
2334 -1.598912 -1.639368
2335 -1.255847 -1.337489
2336 -1.555628 -1.600137
2337 -1.546597 -1.650183
2338 -1.537929 -1.680912
2339 -0.858927 -1.036564
2340 -1.095454 -1.388993
2341 -1.511386 -1.617535
2342 -1.511446 -1.659987
2343 -1.284445 -1.826382
2344 -1.655639 -1.664182
2345 -1.534852 -1.697834
2346 -1.444930 -1.521461
2347 -1.413834 -1.556165
2348 -1.687868 -1.833130
2349 -1.671805 -1.709426
2350 -1.577073 -1.755496
2351 -1.555231 -1.698393
2352 -1.655134 -1.743397
2353 -1.665291 -1.702671
2354 -1.745183 -1.835077
2355 -1.461726 -1.670233
2356 -1.523746 -1.807400
2357 -1.636961 -1.658754
2358 -1.811783 -2.075336
2359 -1.688757 -1.785859
2360 -1.649682 -1.776068
2361 -1.969684 -2.152854
2362 -1.766910 -1.804100
2363 -1.757206 -1.949071
2364 -2.001375 -2.003173
2365 -1.856242 -1.923271
2366 -1.782330 -2.135198
2367 -1.838930 -1.928793
2368 -1.799849 -1.961770
2369 -1.917061 -1.981048
2370 -1.691182 -1.955151
2371 -1.786681 -1.874428
2372 -1.858317 -1.903415
2373 -1.703547 -1.976891
2374 -1.862804 -1.978540
2375 -1.747615 -1.974542
2376 -1.907421 -1.953464
2377 -1.815011 -1.960360
2378 -2.017162 -2.255808
2379 -1.813375 -1.996170
2380 -1.957001 -2.125772
2381 -1.880415 -1.999116
2382 -2.053102 -2.182902
2383 -2.054242 -2.450553
2384 -1.969592 -2.045753
2385 -1.961184 -2.170743
2386 -2.091777 -2.329554
2387 -2.027379 -2.081126
2388 -2.043965 -2.086807
2389 -2.063863 -2.086865
2390 -1.959189 -2.170655
2391 -1.940750 -2.020448
2392 -1.957824 -2.037141
2393 -2.177960 -2.191243
2394 -1.885142 -2.179926
2395 -2.090720 -2.136767
2396 -1.979741 -2.057621
2397 -2.111976 -2.196071
2398 -1.956938 -2.045403
2399 -2.082293 -2.089027
2400 -2.343797 -2.356239
2401 -1.985898 -2.164283
2402 -2.052900 -2.086747
2403 -2.208608 -2.212066
2404 -2.120099 -2.220744
2405 -2.021758 -2.243284
2406 -2.250937 -2.334180
2407 -2.226928 -2.228865
2408 -1.886664 -2.316973
2409 -2.118205 -2.146469
2410 -2.078806 -2.201921
2411 -2.079159 -2.142742
2412 -1.961007 -2.300592
2413 -1.998302 -2.128150
2414 -2.095815 -2.167500
2415 -2.069323 -2.094920
2416 -2.107208 -2.293007
2417 -2.120656 -2.124537
2418 -2.082616 -2.198793
2419 -2.198006 -2.306339
2420 -2.422393 -2.423794
2421 -2.106301 -2.142189
2422 -2.159428 -2.369186
2423 -2.461433 -2.462091
2424 -2.220522 -2.255282
2425 -1.990801 -2.151109
2426 -1.998482 -2.452642
2427 -2.238437 -2.240017
2428 -1.962635 -2.330190
2429 -2.170263 -2.274762
2430 -2.302789 -2.311329
2431 -2.478963 -2.487272
2432 -2.289910 -2.299001
2433 -2.161237 -2.171729
2434 -2.459935 -2.548211
2435 -2.308117 -2.323681
2436 -2.061855 -2.178979
2437 -2.145753 -2.204289
2438 -2.345102 -2.362451
2439 -2.148569 -2.331600
2440 -2.420364 -2.440283
2441 -2.438779 -2.536343
2442 -2.405386 -2.412138
2443 -2.403179 -2.411009
2444 -2.502054 -2.502657
2445 -2.553108 -2.673335
2446 -2.277246 -2.280190
2447 -2.240794 -2.271044
2448 -2.302602 -2.651520
2449 -2.259031 -2.268262
2450 -2.375118 -2.376218
2451 -2.174850 -2.375050
2452 -2.334134 -2.357213
2453 -2.224307 -2.628045
2454 -2.239350 -2.480742
2455 -2.328268 -2.355113
2456 -2.469990 -2.641984
2457 -2.318337 -2.358615
2458 -2.199895 -2.430766
2459 -2.442689 -2.444879
2460 -2.916514 -2.921325
2461 -2.537344 -2.582000
2462 -2.412870 -2.441119
2463 -2.555069 -2.592589
2464 -2.466562 -2.476016
2465 -2.851479 -2.930905
2466 -2.590672 -2.659931
2467 -2.567376 -2.595445
2468 -2.542356 -2.552755
2469 -2.559801 -2.578087
2470 -2.484087 -2.488917
2471 -2.481762 -2.649681
2472 -2.529621 -2.606028
2473 -2.722534 -2.722663
2474 -2.421669 -2.512867
2475 -2.444992 -2.540291
2476 -2.698705 -2.770246
2477 -2.444541 -2.444560
2478 -2.724838 -2.727838
2479 -2.467418 -2.467904
2480 -2.510700 -2.545832
2481 -2.391278 -2.430665
2482 -2.530397 -2.561128
2483 -2.363773 -2.373234
2484 -2.466491 -2.737365
2485 -2.965078 -3.090586
2486 -2.347991 -2.543155
2487 -2.666054 -2.710650
2488 -2.664015 -2.752140
2489 -2.483733 -2.504559
2490 -2.610236 -2.613662
2491 -2.564551 -2.624962
2492 -2.602295 -2.613404
2493 -2.505119 -2.534837
2494 -3.348206 -3.430914
2495 -2.744516 -2.803196
2496 -3.040251 -3.041299
2497 -2.250902 -2.527424
2498 -2.583322 -2.596585
2499 -2.777966 -2.789260
2500 -2.690183 -2.773032
2501 -2.443943 -2.596156
2502 -2.550831 -2.574529
2503 -2.602372 -2.623457
2504 -2.743302 -2.746190
2505 -2.532239 -2.719267
2506 -2.816746 -2.817115
2507 -2.698896 -2.740499
2508 -2.762124 -3.034778
2509 -2.848382 -2.881889
2510 -2.707699 -2.725760
2511 -2.662697 -3.223314
2512 -2.518316 -2.755965
2513 -2.554394 -2.629608
2514 -2.781425 -2.781800
2515 -2.805641 -2.813917
2516 -2.701563 -2.741803
2517 -3.694947 -3.694986
2518 -2.761035 -2.767647
2519 -3.274870 -3.320072
2520 -2.471836 -2.512854
2521 -3.017641 -3.038285
2522 -2.611124 -2.611898
2523 -2.475295 -2.728742
2524 -2.530591 -2.664382
2525 -3.302932 -3.324451
2526 -2.688607 -2.700421
2527 -3.014931 -3.047256
2528 -2.586374 -2.697709
2529 -2.836930 -2.888315
2530 -3.305295 -3.305310
2531 -2.543823 -2.580240
2532 -3.982054 -3.999844
2533 -2.730409 -2.730501
2534 -2.619630 -2.788688
2535 -2.372937 -2.771945
2536 -3.049339 -3.051477
2537 -2.863125 -2.919485
2538 -2.540800 -2.574043
2539 -2.578722 -2.764458
2540 -2.705991 -2.706025
2541 -2.472940 -2.707721
2542 -2.666189 -2.970271
2543 -3.096455 -3.101928
2544 -3.280166 -3.384061
2545 -3.234522 -3.329708
2546 -2.485549 -2.537028
2547 -2.665213 -2.757102
2548 -2.666348 -2.751045
2549 -3.134953 -3.137526
2550 -2.943303 -3.011746
2551 -2.641142 -2.793703
2552 -2.917710 -2.927609
2553 -2.623880 -2.753623
2554 -2.691474 -2.693711
2555 -2.708004 -3.024800
2556 -2.660284 -2.791320
2557 -3.136517 -3.136701
2558 -3.036245 -3.071745
2559 -2.618138 -2.730076
2560 -2.977385 -2.997483


==> Figures/Example1/D_2/Y_0/log_RMSE_STD_seed.dat <==
2305 -3.036950 -3.045632
2306 -2.531029 -2.550609
2307 -2.228354 -2.228360
2308 -2.400503 -2.415042
2309 -2.149035 -2.156689
2310 -2.132141 -2.132860
2311 -1.849702 -1.926994
2312 -1.796595 -1.811278
2313 -1.879320 -1.960718
2314 -1.600087 -1.909942
2315 -1.626972 -1.712673
2316 -1.455747 -1.675848
2317 -1.653302 -1.875677
2318 -1.415270 -1.563920
2319 -1.531658 -1.549760
2320 -1.560544 -1.655083
2321 -1.474040 -1.546573
2322 -1.025239 -1.549579
2323 -1.483650 -1.654434
2324 -1.225373 -1.657500
2325 -1.788816 -1.807198
2326 -1.611416 -1.618775
2327 -1.059053 -1.412246
2328 -1.490456 -1.656947
2329 -1.567829 -1.685205
2330 -1.065170 -1.454710
2331 -1.479015 -1.532401
2332 -1.330706 -1.447158
2333 -1.407091 -1.462117
2334 -1.757657 -1.802882
2335 -1.408997 -1.505305
2336 -1.707164 -1.757189
2337 -1.692070 -1.803544
2338 -1.677898 -1.829904
2339 -0.995089 -1.224177
2340 -1.189796 -1.515195
2341 -1.583039 -1.697846
2342 -1.579397 -1.737670
2343 -1.348952 -1.913154
2344 -1.667863 -1.678511
2345 -1.538016 -1.710484
2346 -1.432371 -1.517889
2347 -1.396930 -1.551377
2348 -1.653863 -1.805487
2349 -1.631026 -1.672521
2350 -1.493885 -1.681139
2351 -1.461877 -1.613702
2352 -1.561684 -1.655679
2353 -1.566533 -1.607837
2354 -1.638026 -1.723489
2355 -1.353920 -1.574576
2356 -1.401767 -1.696777
2357 -1.503384 -1.528501
2358 -1.670576 -1.939813
2359 -1.542338 -1.644932
2360 -1.493651 -1.626673
2361 -1.807627 -1.994348
2362 -1.602393 -1.642649
2363 -1.554870 -1.752648
2364 -1.779124 -1.781361
2365 -1.620665 -1.690884
2366 -1.541921 -1.901284
2367 -1.592943 -1.686546
2368 -1.529429 -1.696422
2369 -1.645220 -1.711920
2370 -1.408066 -1.679570
2371 -1.458772 -1.550709
2372 -1.526736 -1.574517
2373 -1.371646 -1.652374
2374 -1.528975 -1.648605
2375 -1.407364 -1.640638
2376 -1.555922 -1.604376
2377 -1.451862 -1.601934
2378 -1.649483 -1.891565
2379 -1.443635 -1.631539
2380 -1.584732 -1.757066
2381 -1.449824 -1.572297
2382 -1.620641 -1.753046
2383 -1.613630 -2.013470
2384 -1.526650 -1.605388
2385 -1.515014 -1.728345
2386 -1.633702 -1.874366
2387 -1.566287 -1.621977
2388 -1.578259 -1.622794
2389 -1.596222 -1.620444
2390 -1.491142 -1.706408
2391 -1.466359 -1.548865
2392 -1.467487 -1.549496
2393 -1.675006 -1.689011
2394 -1.382147 -1.681853
2395 -1.585742 -1.633356
2396 -1.418458 -1.498876
2397 -1.548034 -1.634054
2398 -1.388011 -1.479295
2399 -1.513210 -1.519344
2400 -1.764869 -1.777784
2401 -1.399781 -1.581558
2402 -1.466445 -1.501784
2403 -1.616808 -1.620621
2404 -1.522409 -1.625081
2405 -1.423324 -1.648181
2406 -1.642051 -1.726681
2407 -1.616986 -1.618696
2408 -1.273571 -1.709157
2409 -1.498598 -1.528042
2410 -1.456667 -1.582189
2411 -1.456901 -1.522335
2412 -1.332051 -1.675892
2413 -1.365735 -1.498543
2414 -1.462983 -1.536540
2415 -1.431063 -1.457925
2416 -1.462350 -1.650741
2417 -1.471094 -1.475438
2418 -1.422271 -1.540783
2419 -1.525383 -1.635455
2420 -1.743951 -1.745226
2421 -1.426460 -1.463700
2422 -1.471360 -1.683500
2423 -1.756692 -1.757439
2424 -1.513214 -1.548994
2425 -1.281098 -1.444644
2426 -1.283242 -1.741506
2427 -1.516001 -1.517810
2428 -1.237445 -1.609306
2429 -1.436831 -1.543160
2430 -1.556319 -1.565295
2431 -1.722342 -1.730934
2432 -1.528684 -1.537335
2433 -1.399717 -1.410880
2434 -1.697153 -1.784563
2435 -1.542616 -1.558752
2436 -1.279119 -1.398701
2437 -1.357809 -1.414855
2438 -1.556563 -1.573377
2439 -1.359018 -1.544393
2440 -1.625851 -1.646265
2441 -1.643507 -1.742027
2442 -1.605260 -1.612318
2443 -1.597288 -1.605448
2444 -1.682905 -1.683440
2445 -1.733525 -1.854547
2446 -1.440776 -1.443999
2447 -1.396044 -1.425408
2448 -1.457519 -1.808378
2449 -1.411163 -1.420894
2450 -1.521302 -1.522279
2451 -1.316366 -1.518833
2452 -1.471506 -1.495233
2453 -1.359624 -1.760990
2454 -1.373952 -1.617404
2455 -1.459859 -1.487408
2456 -1.556080 -1.729167
2457 -1.404066 -1.445212
2458 -1.281524 -1.514624
2459 -1.521710 -1.524063
2460 -1.991767 -1.996502
2461 -1.601948 -1.647151
2462 -1.472884 -1.500552
2463 -1.613168 -1.650209
2464 -1.500054 -1.509206
2465 -1.881760 -1.960849
2466 -1.620141 -1.689985
2467 -1.595959 -1.623621
2468 -1.568479 -1.578612
2469 -1.585236 -1.603866
2470 -1.508214 -1.513259
2471 -1.490523 -1.657394
2472 -1.537950 -1.615058
2473 -1.726282 -1.726391
2474 -1.423451 -1.515617
2475 -1.444371 -1.538746
2476 -1.695847 -1.767850
2477 -1.437303 -1.437312
2478 -1.716944 -1.720042
2479 -1.459385 -1.459806
2480 -1.492154 -1.526772
2481 -1.359804 -1.398479
2482 -1.493370 -1.524570
2483 -1.325052 -1.334132
2484 -1.422570 -1.692196
2485 -1.919652 -2.045472
2486 -1.300299 -1.493969
2487 -1.613293 -1.657487
2488 -1.597595 -1.686266
2489 -1.416764 -1.437163
2490 -1.536927 -1.540489
2491 -1.491197 -1.551027
2492 -1.516636 -1.527505
2493 -1.405402 -1.434638
2494 -2.243445 -2.326263
2495 -1.619058 -1.677359
2496 -1.913687 -1.914709
2497 -1.121845 -1.396307
2498 -1.451473 -1.464463
2499 -1.644674 -1.655806
2500 -1.556088 -1.638438
2501 -1.308464 -1.459572
2502 -1.414446 -1.437755
2503 -1.462539 -1.483957
2504 -1.602846 -1.605645
2505 -1.389670 -1.577670
2506 -1.671981 -1.672324
2507 -1.551730 -1.592972
2508 -1.610624 -1.882644
2509 -1.692356 -1.726097
2510 -1.547546 -1.565849
2511 -1.499949 -2.059659
2512 -1.353344 -1.589922
2513 -1.389242 -1.463803
2514 -1.613081 -1.613427
2515 -1.636920 -1.645066
2516 -1.529389 -1.569275
2517 -2.521459 -2.521500
2518 -1.584293 -1.590777
2519 -2.092365 -2.137468
2520 -1.276722 -1.317137
2521 -1.819923 -1.840442
2522 -1.412243 -1.413083
2523 -1.271578 -1.523821
2524 -1.315894 -1.448820
2525 -2.084043 -2.105495
2526 -1.464243 -1.476263
2527 -1.789217 -1.821386
2528 -1.347721 -1.458345
2529 -1.598001 -1.649096
2530 -2.062178 -2.062191
2531 -1.299353 -1.335285
2532 -2.729844 -2.747646
2533 -1.470577 -1.470688
2534 -1.356155 -1.524447
2535 -1.105752 -1.503078
2536 -1.780142 -1.782241
2537 -1.587723 -1.643798
2538 -1.263406 -1.297124
2539 -1.300258 -1.485127
2540 -1.425930 -1.425955
2541 -1.191357 -1.424953
2542 -1.374410 -1.677681
2543 -1.798868 -1.804286
2544 -1.977760 -2.081795
2545 -1.923293 -2.018329
2546 -1.170922 -1.221752
2547 -1.337030 -1.428368
2548 -1.334891 -1.419057
2549 -1.800818 -1.803357
2550 -1.606862 -1.675048
2551 -1.292526 -1.444384
2552 -1.567874 -1.577664
2553 -1.270092 -1.399143
2554 -1.322287 -1.324437
2555 -1.338093 -1.654145
2556 -1.287927 -1.418326
2557 -1.750340 -1.750514
2558 -1.635818 -1.671473
2559 -1.176153 -1.287429
2560 -1.528910 -1.548872


==> Figures/Example1/D_2/Z_0/Estimate_std_incruns.dat <==
2 0.637554 0.875404 0.006796 4.607452
3 0.813669 0.875404 0.006796 4.607452
4 0.853596 0.875404 0.006796 4.607452
5 0.889497 0.875404 0.006796 4.607452
6 0.903600 0.875404 0.006796 4.607452
7 0.911563 0.875404 0.006796 4.607452
8 0.912800 0.875404 0.006796 4.607452
9 0.910156 0.875404 0.006796 4.607452
10 0.913769 0.875404 0.006796 4.607452


==> Figures/Example1/D_2/Z_0/Trainlength_test.dat <==
204.800000 0.363921 0.047493
409.600000 0.553338 0.047042
614.400000 0.612786 0.051541
819.200000 0.723289 0.041807
1024.000000 0.757322 0.033508
1228.800000 0.805179 0.019749
1433.600000 0.852072 0.013696
1638.400000 0.849532 0.013027
1843.200000 0.865108 0.008130
2048.000000 0.875404 0.006796


==> Figures/Example1/D_2/Z_0/log_RMSE_STD_and_est_rel_over_N.dat <==
26 -1.828199 -2.164062 -2.236899
27 -2.100550 -2.452852 -2.500132
25 -2.286302 -2.540895 -2.454262
7 -2.676687 -2.702328 -2.447559
18 -1.466646 -1.814943 -1.847362
7 -1.600442 -2.048250 -2.208561
29 -1.690423 -2.512965 -2.509679
30 -1.203720 -1.982166 -2.159536
31 -1.663730 -1.881177 -2.017174
27 -2.128303 -2.430538 -2.434866
14 -1.730560 -2.193949 -2.571163
18 -1.863270 -2.024692 -2.361489
25 -2.179634 -2.260848 -2.540965
17 -1.334876 -1.334501 -1.655911
35 -1.895736 -2.267732 -2.263529
16 -0.904763 -0.942242 -1.052393
38 -1.242313 -1.870332 -2.139673
23 -2.141115 -2.234786 -2.216419
8 -1.973040 -2.272362 -2.502379
32 -2.124894 -2.365317 -2.384704
10 -1.844952 -2.040172 -2.095151
13 -1.581744 -1.861483 -2.019278
30 -1.848403 -2.100461 -2.136400
34 -1.937220 -2.198883 -2.194851
21 -1.407420 -1.737080 -1.816749
7 -2.064190 -2.427920 -2.404789
9 -1.623005 -2.266111 -2.386301
28 -1.917712 -2.099311 -2.054063
27 -1.798821 -1.917384 -2.238538
35 -1.831691 -2.024232 -2.098316
16 -2.498591 -2.520745 -2.387343
22 -1.555695 -1.967598 -1.945211
9 -1.736316 -2.064543 -2.325609
6 -2.426404 -2.502880 -2.591142
4 0.531905 0.131203 -0.138827
13 -0.306841 -1.028787 -1.081665
17 -1.917191 -2.194717 -2.426191
21 -2.104380 -2.345342 -2.597232
35 -0.494451 -1.098518 -1.705868
39 -1.254793 -1.722652 -1.642283
20 -2.181279 -2.193369 -2.286899
11 -1.585029 -1.846095 -1.909765
17 -2.393694 -2.482776 -2.716318
27 -1.437140 -1.845119 -1.934593
20 -2.170660 -2.227368 -2.289881
34 -1.473248 -2.059883 -1.894509
4 -1.241329 -1.441432 -1.844608
18 -1.250622 -1.830112 -1.841426
3 -0.200904 -0.216219 -0.316941
12 -2.524101 -2.596981 -2.576361
39 -1.443880 -1.939334 -2.152497
4 -1.256031 -1.286646 -1.369192
32 -1.874020 -2.187728 -2.412719
26 -1.828396 -2.460060 -2.524254
33 -1.479538 -1.934154 -1.872185
11 -1.302033 -2.085071 -2.024974


==> Figures/Example1/D_2/Z_0/log_RMSE_STD_rel_seed.dat <==
2305 0.409549 0.659259
2306 0.693937 0.449723
2307 0.531905 0.131203
2308 -0.282576 -0.226945
2309 -0.200904 -0.216219
2310 -1.020573 -1.031052
2311 -0.904763 -0.942242
2312 -0.737107 -1.260592
2313 -0.306841 -1.028787
2314 -0.557053 -0.774108
2315 -0.349392 -1.004999
2316 -0.756516 -1.170491
2317 -0.407676 -1.345269
2318 -1.099651 -1.103184
2319 -0.848192 -1.260318
2320 -0.171707 -1.489837
2321 -1.256031 -1.286646
2322 -0.305639 -1.340357
2323 -0.256040 -1.448273
2324 -0.437250 -1.392075
2325 -1.334876 -1.334501
2326 -0.408002 -1.419468
2327 -0.846046 -1.271212
2328 -0.397088 -1.129235
2329 -0.494451 -1.098518
2330 -0.705983 -1.122195
2331 -0.733935 -1.296845
2332 -0.668496 -1.063276
2333 -1.059294 -1.445885
2334 -0.770645 -1.101814
2335 -1.015533 -1.320465
2336 -1.241329 -1.441432
2337 -1.183515 -1.691295
2338 -0.967629 -1.412817
2339 -1.348711 -1.562414
2340 -1.042756 -1.503501
2341 -1.149933 -1.414953
2342 -1.228317 -1.454316
2343 -1.332549 -1.812429
2344 -1.590216 -1.745053
2345 -1.329713 -1.701034
2346 -1.322000 -1.794136
2347 -1.083202 -1.610283
2348 -1.407420 -1.737080
2349 -1.254232 -1.703379
2350 -1.337682 -1.765812
2351 -1.236879 -1.993266
2352 -1.581744 -1.861483
2353 -1.708918 -2.003489
2354 -1.437032 -1.894078
2355 -1.466646 -1.814943
2356 -1.555695 -1.967598
2357 -1.434467 -1.835084
2358 -1.302033 -2.085071
2359 -1.736099 -1.805467
2360 -1.767639 -1.792403
2361 -1.349067 -1.991988
2362 -1.663730 -1.881177
2363 -1.254793 -1.722652
2364 -1.179761 -1.782573
2365 -1.585029 -1.846095
2366 -1.751347 -1.778680
2367 -1.250622 -1.830112
2368 -1.753282 -1.881423
2369 -1.355013 -1.902616
2370 -1.437140 -1.845119
2371 -1.296033 -1.928177
2372 -1.608685 -1.771185
2373 -1.420987 -1.885404
2374 -1.473248 -2.059883
2375 -1.627637 -1.735961
2376 -1.844952 -2.040172
2377 -1.841167 -1.856893
2378 -1.646365 -2.124036
2379 -1.600442 -2.048250
2380 -1.507334 -2.130647
2381 -1.099571 -1.745862
2382 -1.660880 -1.933174
2383 -1.699754 -2.037631
2384 -1.672724 -1.832614
2385 -1.835435 -1.844702
2386 -1.423449 -2.002105
2387 -1.880705 -1.966248
2388 -1.703821 -1.834641
2389 -1.444657 -1.807685
2390 -1.270004 -1.820365
2391 -1.957482 -1.986301
2392 -1.567993 -2.099465
2393 -1.479538 -1.934154
2394 -1.369809 -1.980431
2395 -1.203720 -1.982166
2396 -1.963143 -2.006772
2397 -1.593678 -1.860051
2398 -1.755493 -1.905441
2399 -1.864380 -1.932982
2400 -1.274220 -2.208100
2401 -1.478824 -2.000644
2402 -1.989001 -2.025237
2403 -1.632777 -2.016246
2404 -1.917712 -2.099311
2405 -2.095754 -2.121419
2406 -1.659623 -2.336770
2407 -1.744813 -1.906054
2408 -1.242313 -1.870332
2409 -1.736316 -2.064543
2410 -1.281915 -1.965737
2411 -2.040810 -2.088182
2412 -1.758573 -2.111094
2413 -1.443880 -1.939334
2414 -1.848403 -2.100461
2415 -1.874020 -2.187728
2416 -1.295209 -2.309689
2417 -2.205933 -2.228707
2418 -1.750579 -1.917433
2419 -1.851075 -2.091800
2420 -2.080842 -2.095793
2421 -2.045085 -2.087424
2422 -1.831691 -2.024232
2423 -1.662645 -2.144861
2424 -1.623005 -2.266111
2425 -2.171081 -2.229921
2426 -2.041546 -2.147174
2427 -1.798821 -1.917384
2428 -2.161360 -2.344290
2429 -1.973040 -2.272362
2430 -1.627479 -2.249815
2431 -2.061049 -2.143332
2432 -2.330550 -2.358641
2433 -2.170660 -2.227368
2434 -2.064484 -2.134163
2435 -2.051281 -2.189624
2436 -1.824469 -2.234823
2437 -2.011066 -2.017914
2438 -1.863270 -2.024692
2439 -1.897305 -2.032540
2440 -1.663496 -2.395034
2441 -1.389997 -1.993507
2442 -1.570174 -2.425005
2443 -2.417320 -2.450340
2444 -2.464271 -2.600455
2445 -1.850914 -2.512331
2446 -1.479309 -2.073450
2447 -1.932153 -2.248207
2448 -2.144597 -2.336081
2449 -2.181279 -2.193369
2450 -2.030237 -2.259423
2451 -2.445681 -2.455745
2452 -2.141115 -2.234786
2453 -1.994854 -2.317588
2454 -1.802720 -2.068162
2455 -2.100550 -2.452852
2456 -2.704998 -2.712484
2457 -2.244504 -2.290104
2458 -2.055501 -2.583732
2459 -2.191920 -2.290252
2460 -2.209033 -2.244534
2461 -1.746797 -2.413916
2462 -1.624831 -2.189034
2463 -1.961636 -2.185757
2464 -1.917191 -2.194717
2465 -1.930708 -2.465034
2466 -1.754794 -2.344129
2467 -2.315862 -2.509670
2468 -2.032710 -2.422334
2469 -2.676687 -2.702328
2470 -3.549377 -3.610302
2471 -2.230552 -2.682683
2472 -1.762298 -2.074125
2473 -2.338094 -2.343071
2474 -1.690423 -2.512965
2475 -1.800827 -2.285263
2476 -2.078331 -2.407277
2477 -1.828199 -2.164062
2478 -2.284198 -2.512471
2479 -1.759853 -2.338765
2480 -1.828396 -2.460060
2481 -2.292935 -2.437384
2482 -1.741619 -1.931830
2483 -1.730560 -2.193949
2484 -2.066480 -2.278807
2485 -2.064190 -2.427920
2486 -2.320582 -2.359196
2487 -2.539087 -2.548134
2488 -1.955156 -2.375836
2489 -2.361049 -2.440340
2490 -2.200640 -2.471170
2491 -1.880935 -2.312698
2492 -2.048199 -2.256756
2493 -3.000083 -3.039414
2494 -1.902469 -2.098569
2495 -2.122070 -2.479129
2496 -2.303728 -2.532588
2497 -2.230902 -2.258770
2498 -2.176759 -2.547514
2499 -2.079959 -2.439935
2500 -1.962487 -2.377431
2501 -1.993387 -2.073334
2502 -2.156288 -2.666382
2503 -2.008777 -2.344635
2504 -1.867212 -2.265040
2505 -2.327347 -2.470177
2506 -2.222190 -2.439411
2507 -1.937220 -2.198883
2508 -2.222643 -2.293855
2509 -1.837868 -2.307080
2510 -2.002258 -2.408884
2511 -2.293215 -2.585630
2512 -1.875219 -2.521560
2513 -2.096577 -2.404872
2514 -1.895736 -2.267732
2515 -2.774843 -2.819609
2516 -2.654319 -2.763768
2517 -2.104380 -2.345342
2518 -2.223951 -2.338773
2519 -2.386477 -2.395779
2520 -2.050645 -2.358958
2521 -2.294474 -2.445515
2522 -2.179634 -2.260848
2523 -1.951465 -2.349794
2524 -2.149695 -2.464046
2525 -2.104237 -2.329578
2526 -2.373830 -2.383408
2527 -2.498591 -2.520745
2528 -2.480504 -2.991569
2529 -2.240584 -2.453524
2530 -2.393694 -2.482776
2531 -2.308608 -2.482420
2532 -2.167601 -2.922130
2533 -2.437706 -2.629469
2534 -2.035396 -2.300302
2535 -2.426404 -2.502880
2536 -2.289032 -2.463030
2537 -2.465632 -2.550014
2538 -2.124894 -2.365317
2539 -2.489234 -2.492922
2540 -2.455118 -2.573749
2541 -2.163401 -2.513835
2542 -2.149462 -2.531674
2543 -2.286302 -2.540895
2544 -2.175007 -2.448105
2545 -2.128303 -2.430538
2546 -2.574586 -2.604835
2547 -2.328684 -2.574682
2548 -2.341436 -2.612672
2549 -2.572062 -2.734705
2550 -2.364967 -2.365074
2551 -2.587624 -2.587799
2552 -2.181568 -2.439933
2553 -2.154260 -2.794489
2554 -2.212448 -2.395332
2555 -2.524101 -2.596981
2556 -2.602170 -2.671006
2557 -2.257923 -2.441026
2558 -2.346716 -2.681879
2559 -2.305139 -2.506503
2560 -2.346953 -2.638527


==> Figures/Example1/D_2/Z_0/log_RMSE_STD_seed.dat <==
2305 -2.636667 -2.643314
2306 -2.172601 -2.177460
2307 -1.651620 -1.686976
2308 -2.013078 -2.036227
2309 -1.928406 -1.929054
2310 -1.712885 -1.717438
2311 -1.518781 -1.540048
2312 -1.143012 -1.597742
2313 -0.659839 -1.213380
2314 -0.819056 -1.159110
2315 -0.604721 -1.106647
2316 -0.963754 -1.314472
2317 -0.545219 -1.341021
2318 -1.208235 -1.209328
2319 -0.938319 -1.298286
2320 -0.192850 -1.287938
2321 -1.256427 -1.297114
2322 -0.253666 -1.115193
2323 -0.177314 -1.178708
2324 -0.324402 -1.145307
2325 -1.209289 -1.209435
2326 -0.279477 -1.148787
2327 -0.651675 -1.024114
2328 -0.198529 -0.788501
2329 -0.283859 -1.052626
2330 -0.473736 -0.819668
2331 -0.497145 -0.990113
2332 -0.411626 -0.731463
2333 -0.786538 -1.209713
2334 -0.488702 -0.761660
2335 -0.711240 -0.982161
2336 -0.934557 -1.116294
2337 -0.859393 -1.341102
2338 -0.634347 -1.038533
2339 -1.007727 -1.206616
2340 -0.693261 -1.118976
2341 -0.785271 -1.025828
2342 -0.837680 -1.044024
2343 -0.877437 -1.338769
2344 -1.128098 -1.275178
2345 -0.854378 -1.207849
2346 -0.822863 -1.276053
2347 -0.574155 -1.068532
2348 -0.887825 -1.202862
2349 -0.710360 -1.137636
2350 -0.793039 -1.203161
2351 -0.670830 -1.403161
2352 -1.013820 -1.284064
2353 -1.127681 -1.429672
2354 -0.855060 -1.297547
2355 -0.876068 -1.211408
2356 -0.960629 -1.361584
2357 -0.837801 -1.253420
2358 -0.703486 -1.465694
2359 -1.133158 -1.198481
2360 -1.162693 -1.185139
2361 -0.741311 -1.365746
2362 -1.052751 -1.277832
2363 -0.637799 -1.083673
2364 -0.557763 -1.133742
2365 -0.961640 -1.213450
2366 -1.126823 -1.151634
2367 -0.604523 -1.161194
2368 -1.104932 -1.238297
2369 -0.706579 -1.236238
2370 -0.784539 -1.178236
2371 -0.641034 -1.252385
2372 -0.945309 -1.115767
2373 -0.752617 -1.232865
2374 -0.783929 -1.356712
2375 -0.917944 -1.020043
2376 -1.131244 -1.331305
2377 -1.122319 -1.139789
2378 -0.922199 -1.390746
2379 -0.870274 -1.308052
2380 -0.762341 -1.372756
2381 -0.333768 -0.947794
2382 -0.883531 -1.147941
2383 -0.915979 -1.246258
2384 -0.883425 -1.036797
2385 -1.045682 -1.053740
2386 -0.630666 -1.193844
2387 -1.085187 -1.167531
2388 -0.906619 -1.031791
2389 -0.642167 -0.991463
2390 -0.461383 -0.990019
2391 -1.148707 -1.179265
2392 -0.751471 -1.271889
2393 -0.660286 -1.101685
2394 -0.544720 -1.137781
2395 -0.372060 -1.124557
2396 -1.128485 -1.174178
2397 -0.733845 -0.991092
2398 -0.884931 -1.029593
2399 -0.991886 -1.057469
2400 -0.399967 -1.311508
2401 -0.588755 -1.124594
2402 -1.092952 -1.130977
2403 -0.734003 -1.108397
2404 -1.017035 -1.194728
2405 -1.192685 -1.219540
2406 -0.754919 -1.422877
2407 -0.825170 -0.980856
2408 -0.319751 -0.924336
2409 -0.813191 -1.148546
2410 -0.349253 -1.011473
2411 -1.104172 -1.149826
2412 -0.820999 -1.166814
2413 -0.503681 -0.984630
2414 -0.907055 -1.154067
2415 -0.918167 -1.236998
2416 -0.334245 -1.327365
2417 -1.242847 -1.264784
2418 -0.785463 -0.946768
2419 -0.885583 -1.121355
2420 -1.108532 -1.124442
2421 -1.072177 -1.112900
2422 -0.853272 -1.040973
2423 -0.683683 -1.174931
2424 -0.643877 -1.277036
2425 -1.184595 -1.242026
2426 -1.038100 -1.141307
2427 -0.788584 -0.902756
2428 -1.147263 -1.327948
2429 -0.953084 -1.248439
2430 -0.607239 -1.219757
2431 -1.040710 -1.120901
2432 -1.309533 -1.338340
2433 -1.146689 -1.202009
2434 -1.035743 -1.103489
2435 -1.020871 -1.156590
2436 -0.784296 -1.200700
2437 -0.969643 -0.975785
2438 -0.817647 -0.974819
2439 -0.849755 -0.981298
2440 -0.611016 -1.333397
2441 -0.337461 -0.924210
2442 -0.516893 -1.360312
2443 -1.362127 -1.394529
2444 -1.403628 -1.538798
2445 -0.787148 -1.442635
2446 -0.413241 -0.993703
2447 -0.861520 -1.182057
2448 -1.072720 -1.266603
2449 -1.108983 -1.121758
2450 -0.956249 -1.182189
2451 -1.369766 -1.379504
2452 -1.061614 -1.153445
2453 -0.913647 -1.240275
2454 -0.718837 -0.978602
2455 -1.012856 -1.362088
2456 -1.612359 -1.619689
2457 -1.150528 -1.197217
2458 -0.954639 -1.479238
2459 -1.088821 -1.185484
2460 -1.104054 -1.138527
2461 -0.634960 -1.294554
2462 -0.507161 -1.061581
2463 -0.843947 -1.064297
2464 -0.798567 -1.071670
2465 -0.809959 -1.339445
2466 -0.630678 -1.212703
2467 -1.190355 -1.382559
2468 -0.905451 -1.298773
2469 -1.543714 -1.569052
2470 -2.404349 -2.465213
2471 -1.084733 -1.534482
2472 -0.614635 -0.919988
2473 -1.187468 -1.192154
2474 -0.537801 -1.351676
2475 -0.645038 -1.123043
2476 -0.916519 -1.248686
2477 -0.662438 -0.992636
2478 -1.113619 -1.343721
2479 -0.582534 -1.154233
2480 -0.649472 -1.274917
2481 -1.113576 -1.259575
2482 -0.558733 -0.743030
2483 -0.545557 -1.016614
2484 -0.880291 -1.089696
2485 -0.871238 -1.231609
2486 -1.123503 -1.161289
2487 -1.338480 -1.347784
2488 -0.753516 -1.178682
2489 -1.158122 -1.236374
2490 -0.993666 -1.266516
2491 -0.672457 -1.098955
2492 -0.826687 -1.038322
2493 -1.776632 -1.815787
2494 -0.670693 -0.862648
2495 -0.888686 -1.242814
2496 -1.068491 -1.295616
2497 -0.985058 -1.013825
2498 -0.920898 -1.289049
2499 -0.823753 -1.186997
2500 -0.704755 -1.115358
2501 -0.734145 -0.811684
2502 -0.892076 -1.399300
2503 -0.740310 -1.079970
2504 -0.598679 -0.991149
2505 -1.056953 -1.198372
2506 -0.951218 -1.166380
2507 -0.662135 -0.919636
2508 -0.945157 -1.017758
2509 -0.557575 -1.020905
2510 -0.720978 -1.123654
2511 -1.009280 -1.299801
2512 -0.585054 -1.225796
2513 -0.801611 -1.112951
2514 -0.597642 -0.964680
2515 -1.475737 -1.520819
2516 -1.352202 -1.461047
2517 -0.800538 -1.038722
2518 -0.916793 -1.033289
2519 -1.061092 -1.070766
2520 -0.723714 -1.035414
2521 -0.964343 -1.113832
2522 -0.840187 -0.923021
2523 -0.609373 -1.003281
2524 -0.803484 -1.115158
2525 -0.757542 -0.980157
2526 -1.026347 -1.036315
2527 -1.145330 -1.167058
2528 -1.123473 -1.635907
2529 -0.882840 -1.093817
2530 -1.018234 -1.106303
2531 -0.932240 -1.107643
2532 -0.790707 -1.548152
2533 -1.060806 -1.253788
2534 -0.650810 -0.919100
2535 -1.039408 -1.116776
2536 -0.899182 -1.071531
2537 -1.065971 -1.149514
2538 -0.699748 -0.937521
2539 -1.062228 -1.065737
2540 -1.022027 -1.139675
2541 -0.726015 -1.073794
2542 -0.711669 -1.096695
2543 -0.846022 -1.098756
2544 -0.734720 -1.005375
2545 -0.687517 -0.986965
2546 -1.132829 -1.162663
2547 -0.883719 -1.131401
2548 -0.887172 -1.160085
2549 -1.112165 -1.275655
2550 -0.902029 -0.902186
2551 -1.122711 -1.122921
2552 -0.715600 -0.971593
2553 -0.677329 -1.320534
2554 -0.735102 -0.915989
2555 -1.021782 -1.095359
2556 -1.093862 -1.163267
2557 -0.744100 -0.929023
2558 -0.829032 -1.165933
2559 -0.760533 -0.963577
2560 -0.775208 -1.068466


==> Figures/Example1/D_3/Y_0/Estimate_std_incruns.dat <==
2 0.859969 0.966482 0.003404 5.279087
3 0.933296 0.966482 0.003404 5.279087
4 0.954414 0.966482 0.003404 5.279087
5 0.964554 0.966482 0.003404 5.279087
6 0.971462 0.966482 0.003404 5.279087
7 0.978296 0.966482 0.003404 5.279087
8 0.960011 0.966482 0.003404 5.279087
9 0.983590 0.966482 0.003404 5.279087
10 0.985706 0.966482 0.003404 5.279087


==> Figures/Example1/D_3/Y_0/Trainlength_test.dat <==
204.800000 0.779206 0.033860
409.600000 0.901798 0.006627
614.400000 0.942878 0.009810
819.200000 0.954641 0.006073
1024.000000 0.959347 0.003575
1228.800000 0.961174 0.002678
1433.600000 0.961033 0.003691
1638.400000 0.963837 0.003406
1843.200000 0.965826 0.002029
2048.000000 0.966482 0.003404


==> Figures/Example1/D_3/Y_0/log_RMSE_STD_STDhat_r_test.dat <==
0.012848 -2.876805 -2.877873 -2.786524
0.025074 -2.863125 -2.919485 -2.901365
0.033370 -2.685419 -2.689407 -2.898066
0.059152 -1.796480 -1.974421 -2.264970
0.050380 -1.865994 -2.111235 -2.287375
0.006089 -0.805386 -0.800529 -0.931572
0.017742 -2.001730 -2.052519 -2.348301
0.006721 -2.414453 -2.430386 -2.548456
0.050506 -2.758828 -2.793205 -2.637253
0.013767 -2.991657 -3.003564 -2.861455
0.054955 -2.360545 -2.614487 -2.757693
0.056633 -2.514059 -2.772343 -2.746900
0.037437 -1.793957 -1.974646 -1.941199
0.015352 -2.247751 -2.260549 -2.641293
0.029831 -1.421504 -1.575241 -1.555776
0.049359 -1.513652 -1.618962 -1.670608
0.023324 -2.002497 -2.035539 -2.444966
0.055149 -1.272440 -1.544262 -1.439158
0.042886 -2.561268 -2.962995 -2.931621
0.032725 -2.313115 -2.361643 -2.686229
0.020039 -0.844929 -1.109181 -1.300922
0.055942 -2.449479 -2.454444 -2.483751
0.006746 -3.586288 -3.612334 -2.963637
0.007903 -2.539008 -2.539226 -2.569821
0.038322 -2.600163 -2.619424 -2.756351
0.011271 -2.743928 -2.747569 -2.835593
0.023611 -2.618310 -2.939143 -2.876590
0.052136 -2.177039 -2.331507 -2.427890
0.019092 -2.327556 -2.429229 -2.719505
0.025854 -2.053102 -2.182902 -2.369324
0.023162 -2.561846 -2.568990 -2.702539
0.024566 -2.605737 -2.771015 -2.916397
0.027071 -2.052493 -2.149502 -2.068986
0.034787 -2.698399 -2.706504 -2.842327
0.049785 -2.139966 -2.145112 -2.326428
0.037776 -2.656464 -2.665036 -2.913260
0.032570 -1.750847 -1.978046 -2.020809
0.043243 -1.843270 -1.995758 -2.169129
0.025335 -1.782330 -2.135198 -2.099746
0.057370 -2.140455 -2.288099 -2.427476
0.043485 -2.454806 -2.504263 -2.718708
0.014285 0.588806 0.532043 0.274838
0.023868 -2.373577 -2.380547 -2.711148
0.028192 -2.898141 -3.094341 -3.025374
0.018016 -2.707305 -2.758888 -3.009705
0.040329 -1.967487 -2.191167 -2.254287
0.007939 -0.655358 -0.644589 -0.702226
0.019091 -1.992152 -2.189604 -2.298331
0.037512 -1.552805 -1.726584 -1.904940
0.028720 -1.777397 -1.949182 -2.322150
0.061684 -1.946089 -2.208950 -2.275147
0.007462 -2.672481 -2.690168 -2.739146
0.013435 -1.888808 -2.014694 -2.055678
0.032194 -2.579540 -2.580224 -2.802455
0.030794 -2.236447 -2.251936 -2.652796
0.012458 -0.852305 -0.860434 -0.993991
0.017858 -2.644251 -2.781688 -2.768226
0.049593 -2.537784 -2.948659 -2.840713
0.049445 -2.568925 -3.203697 -2.702371
0.016617 -2.429271 -2.429329 -2.679461
0.027855 -2.444932 -2.744479 -2.809219
0.026592 -1.363733 -1.559184 -1.650358
0.018945 -3.092359 -3.170589 -3.078880
0.052849 -2.320736 -2.785025 -2.559803
0.040919 -1.866240 -2.072380 -2.245684
0.053096 -2.012520 -2.339537 -2.195860
0.012166 -2.451013 -2.464245 -2.566626
0.007365 1.357575 0.581835 0.468678
0.044304 -2.516475 -2.649702 -2.842591
0.006533 -2.232272 -2.257996 -2.412205
0.017133 -1.808893 -1.882491 -1.871057
0.051158 -1.980826 -2.017577 -2.366931
0.057422 -2.715984 -2.984425 -2.813477
0.048760 -1.292698 -1.359308 -1.565636
0.022281 -1.715533 -1.787978 -2.049294
0.057573 -2.512111 -2.794370 -2.691569
0.033430 -3.320793 -3.338983 -3.037263
0.044506 -1.963590 -2.016984 -2.376633
0.027391 -2.472527 -2.751721 -2.809109
0.013984 -2.770658 -2.814680 -2.791606
0.020149 -1.751972 -1.859944 -1.821780
0.049895 -1.763528 -1.866675 -1.937098
0.029446 -0.779730 -1.112289 -1.239254
0.051238 -2.999079 -3.003985 -2.695979
0.039605 -2.413169 -2.415804 -2.612006
0.030429 -2.517902 -2.688465 -2.814293
0.022471 -1.513296 -1.581722 -1.709833
0.029543 -2.419432 -2.420934 -2.762134
0.011289 -3.004891 -3.010800 -2.990919
0.022774 -1.951991 -2.138258 -2.260735
0.049400 -1.694910 -1.891072 -2.082029
0.026698 -0.694295 -0.759821 -0.940636
0.023515 -2.750023 -2.815145 -2.910381
0.019475 -2.837587 -2.849224 -2.951328
0.032294 -2.335184 -2.367639 -2.800878
0.010517 -2.217530 -2.219717 -2.536050
0.041916 -2.223934 -2.303238 -2.554094
0.056088 -2.365539 -2.468579 -2.518111
0.051990 -2.442047 -2.444935 -2.534261
0.045804 -2.425643 -2.430490 -2.656778
0.047390 -2.257944 -2.490166 -2.647158
0.046116 -2.538628 -2.572830 -2.691575
0.058817 -2.947065 -3.079414 -2.788202
0.031254 -2.409326 -2.423462 -2.669170
0.006743 -3.527229 -3.573381 -2.989425
0.054433 -1.915269 -2.165537 -1.977354
0.029298 -2.455154 -2.456965 -2.753639
0.028550 -2.824641 -2.825448 -2.851150
0.050112 -2.644534 -2.648678 -2.674673
0.025363 -2.170263 -2.274762 -2.628175
0.030956 -1.875894 -2.037340 -2.330955
0.009089 -0.249695 -0.213427 -0.231104
0.025158 -2.106301 -2.142189 -2.649455
0.025852 -2.391278 -2.430665 -2.809760
0.038122 -2.526934 -2.529947 -2.768741
0.009398 -2.722834 -2.913681 -2.860515
0.032208 -2.662657 -2.804338 -2.830473
0.014642 -1.293992 -1.474230 -1.625006
0.043858 -2.664869 -2.775764 -2.879794
0.005957 -2.883972 -2.894545 -2.841849
0.020928 -2.554376 -2.599513 -2.814276
0.014041 -0.918722 -0.963251 -1.168612
0.021484 -2.006535 -2.083398 -2.420027
0.005364 -1.978076 -1.995733 -1.850882
0.016179 -2.551138 -2.567737 -2.825258
0.016081 -2.139333 -2.148359 -2.413947
0.026431 -2.444992 -2.540291 -2.727825
0.046369 -1.939942 -2.232284 -2.348878
0.051459 -1.835948 -2.322111 -2.320416
0.021016 -2.510520 -2.721681 -2.868295
0.046109 -0.954538 -1.027595 -1.167113
0.024764 -0.810615 -0.892764 -0.841250
0.048922 -2.881244 -2.974213 -2.856675
0.017987 -2.762815 -2.983042 -3.002724
0.036366 -1.229940 -1.453433 -1.561983
0.038060 -2.615497 -2.627726 -2.821428
0.019698 -3.229754 -3.243335 -2.995546
0.022040 -2.129534 -2.382224 -2.560893
0.012890 -1.610675 -1.629443 -1.772412
0.044723 -2.235331 -2.256208 -2.546525
0.059910 -2.408045 -2.466688 -2.509600
0.023659 -0.879783 -1.101312 -1.210520
0.061633 -2.086341 -2.288397 -2.238570
0.034288 -2.372848 -2.508317 -2.406365
0.019422 -3.002250 -3.005768 -2.834960
0.036064 -0.879439 -0.999711 -1.310533
0.028491 -2.553884 -2.651662 -2.752275
0.008138 0.221556 0.386013 0.382937
0.042515 -2.944666 -2.944883 -2.804503
0.010835 -2.414127 -2.448809 -2.713231
0.020278 -1.517460 -1.721776 -1.900048
0.006866 -2.809085 -2.845302 -2.955372
0.054513 -2.022978 -2.194038 -2.421355
0.023474 -1.782537 -1.846173 -1.839556
0.048396 -1.460856 -1.730158 -1.621492
0.013779 -1.477774 -1.684176 -1.569162
0.054562 -2.051140 -2.225691 -2.488428
0.027716 -1.854427 -1.955361 -2.144111
0.034957 -2.586717 -2.913966 -2.815089
0.033925 -2.507275 -2.574000 -2.749224
0.023348 -2.652246 -2.655432 -2.772922
0.024685 -2.835222 -2.854243 -2.911294
0.042460 -1.768827 -1.909491 -2.213066
0.032824 -2.296625 -2.296746 -2.701287
0.024005 -2.114701 -2.134479 -2.445302
0.052293 -1.894666 -2.092063 -2.188559
0.032760 -1.226569 -1.344482 -1.514409
0.033732 -1.428964 -1.746772 -1.564440
0.023640 -3.048411 -3.053167 -2.930343
0.025449 -1.703547 -1.976891 -2.115757
0.038407 -0.586669 -0.887023 -1.059434
0.051324 -1.643407 -1.798228 -1.810199
0.024887 -2.659892 -2.779185 -2.851334
0.054003 -1.577529 -1.664781 -1.690619
0.052628 -0.995345 -1.242726 -1.282389
0.050948 -1.967493 -2.156859 -2.284596
0.047108 -2.735150 -2.899353 -2.939360
0.027609 -1.951240 -2.055345 -2.332971
0.013818 -2.814099 -2.894964 -2.858074
0.040126 -3.016418 -3.043665 -2.915897
0.020550 -2.039588 -2.070523 -2.379256
0.018762 -2.751049 -2.777659 -2.797808
0.034212 -2.625235 -2.745584 -2.865724
0.028157 -1.405526 -1.497724 -1.500757
0.057333 -2.041559 -2.094287 -2.285528
0.031706 -2.416451 -2.429681 -2.692062
0.046472 -2.528199 -2.855858 -2.924617
0.049906 -2.068961 -2.169100 -2.340196
0.013309 -1.405801 -1.496565 -1.660911
0.056528 -2.331891 -2.539693 -2.638158
0.029577 -2.643891 -2.668109 -2.926374
0.051869 -1.824327 -2.198363 -2.200593
0.030967 -2.380115 -2.416165 -2.514053
0.050332 -2.049290 -2.173122 -2.346612
0.006323 -3.170009 -3.244546 -2.758337
0.009404 -1.223530 -1.315336 -1.341387
0.009364 -3.394698 -3.488811 -3.125245
0.010404 -2.574384 -2.616871 -2.720714
0.014331 -1.512412 -1.615547 -1.649917
0.017305 -2.259399 -2.270985 -2.560832
0.040933 -2.497769 -2.507359 -2.625873
0.043594 -2.930380 -2.930382 -2.993599
0.039124 -2.497069 -2.909126 -2.844864
0.012216 -3.258807 -3.299686 -2.911923
0.028847 -1.685744 -1.735081 -1.890040
0.012340 -2.069068 -2.096103 -2.062766
0.045792 -2.956533 -2.974913 -2.907812
0.047098 -1.993029 -2.307329 -2.497962
0.049814 -1.746336 -1.913270 -2.159963
0.043191 -2.608539 -2.802849 -2.838808
0.022069 -2.162099 -2.280998 -2.531400
0.028680 -2.311608 -2.311766 -2.607641
0.040589 -2.551745 -2.761827 -2.754703
0.027739 -1.208781 -1.208174 -1.563936
0.055736 -2.421739 -2.497214 -2.658650
0.026269 -0.550835 -0.533100 -0.725005
0.059977 -2.224736 -2.306506 -2.443004
0.036392 -2.191241 -2.194406 -2.502886
0.013894 -2.551443 -2.552237 -2.694778
0.050960 -2.535394 -2.710348 -2.851570
0.016254 -1.623623 -1.875312 -1.846437
0.020981 -1.792619 -1.849370 -2.024214
0.047757 -2.051727 -2.316236 -2.362487
0.053636 -2.402017 -2.569541 -2.599017
0.034349 -1.825899 -1.937975 -2.001064
0.012483 -2.297751 -2.326371 -2.582074
0.015414 -2.414732 -2.439652 -2.502249
0.044976 -1.963401 -2.054721 -2.327550
0.043199 -2.113478 -2.258067 -2.434702
0.055623 -2.214223 -2.255458 -2.369968
0.025376 -2.347991 -2.543155 -2.785849
0.035743 -1.781396 -1.839207 -2.129201
0.014329 -1.856212 -1.993200 -2.062421
0.010662 -3.193571 -3.194025 -2.976904
0.006308 0.716392 0.313492 0.372879
0.021736 -0.666709 -0.656436 -0.661876
0.027221 -2.275793 -2.296794 -2.734633
0.034020 -2.816556 -2.860543 -2.926510
0.055894 -0.999556 -1.338948 -1.710132
0.061016 -1.863656 -2.083974 -2.008460
0.031748 -2.102246 -2.342834 -2.454623
0.018401 -1.802793 -1.992434 -1.874017
0.028106 -2.813988 -2.846113 -3.054311
0.042832 -1.768455 -1.842975 -2.203874
0.031256 -2.067283 -2.100519 -2.424624
0.053689 -1.953132 -2.025075 -2.186255
0.007226 -1.228830 -1.233626 -1.487201
0.028133 -1.635841 -1.768457 -2.098110
0.005564 0.322000 0.470382 0.204583
0.019562 -2.472553 -2.618714 -2.821135
0.061902 -2.275582 -2.397653 -2.432133
0.006368 -0.700840 -0.746295 -0.729909
0.050770 -2.438292 -2.671205 -2.561871
0.040999 -2.955463 -3.103401 -2.975913
0.051900 -2.022470 -2.190348 -2.302696
0.018015 -2.005496 -2.007043 -2.025582


==> Figures/Example1/D_3/Y_0/log_RMSE_STD_rel_seed.dat <==
2305 0.221556 0.386013
2306 1.357575 0.581835
2307 0.716392 0.313492
2308 0.322000 0.470382
2309 0.588806 0.532043
2310 -0.249695 -0.213427
2311 -0.655358 -0.644589
2312 -0.550835 -0.533100
2313 -0.805386 -0.800529
2314 -0.666709 -0.656436
2315 -0.700840 -0.746295
2316 -0.810615 -0.892764
2317 -0.852305 -0.860434
2318 -0.694295 -0.759821
2319 -0.879783 -1.101312
2320 -0.954538 -1.027595
2321 -0.918722 -0.963251
2322 -0.586669 -0.887023
2323 -0.844929 -1.109181
2324 -0.779730 -1.112289
2325 -1.228830 -1.233626
2326 -1.208781 -1.208174
2327 -0.879439 -0.999711
2328 -1.293992 -1.474230
2329 -1.223530 -1.315336
2330 -0.995345 -1.242726
2331 -1.405526 -1.497724
2332 -1.226569 -1.344482
2333 -1.229940 -1.453433
2334 -1.363733 -1.559184
2335 -1.292698 -1.359308
2336 -1.421504 -1.575241
2337 -1.405801 -1.496565
2338 -1.428964 -1.746772
2339 -1.272440 -1.544262
2340 -0.999556 -1.338948
2341 -1.460856 -1.730158
2342 -1.513296 -1.581722
2343 -1.477774 -1.684176
2344 -1.610675 -1.629443
2345 -1.513652 -1.618962
2346 -1.577529 -1.664781
2347 -1.512412 -1.615547
2348 -1.808893 -1.882491
2349 -1.978076 -1.995733
2350 -1.751972 -1.859944
2351 -1.782537 -1.846173
2352 -1.802793 -1.992434
2353 -1.715533 -1.787978
2354 -1.792619 -1.849370
2355 -1.517460 -1.721776
2356 -1.623623 -1.875312
2357 -1.685744 -1.735081
2358 -1.793957 -1.974646
2359 -1.825899 -1.937975
2360 -1.643407 -1.798228
2361 -2.005496 -2.007043
2362 -1.552805 -1.726584
2363 -1.750847 -1.978046
2364 -2.069068 -2.096103
2365 -1.763528 -1.866675
2366 -1.782330 -2.135198
2367 -1.781396 -1.839207
2368 -1.635841 -1.768457
2369 -2.052493 -2.149502
2370 -1.915269 -2.165537
2371 -1.746336 -1.913270
2372 -1.777397 -1.949182
2373 -1.703547 -1.976891
2374 -1.888808 -2.014694
2375 -1.856212 -1.993200
2376 -1.854427 -1.955361
2377 -1.843270 -1.995758
2378 -1.694910 -1.891072
2379 -1.863656 -2.083974
2380 -1.768455 -1.842975
2381 -2.012520 -2.339537
2382 -2.053102 -2.182902
2383 -2.139333 -2.148359
2384 -1.768827 -1.909491
2385 -1.953132 -2.025075
2386 -1.951240 -2.055345
2387 -1.866240 -2.072380
2388 -1.967493 -2.156859
2389 -1.875894 -2.037340
2390 -1.967487 -2.191167
2391 -1.894666 -2.092063
2392 -1.824327 -2.198363
2393 -1.992152 -2.189604
2394 -1.951991 -2.138258
2395 -2.139966 -2.145112
2396 -1.865994 -2.111235
2397 -2.001730 -2.052519
2398 -2.114701 -2.134479
2399 -2.006535 -2.083398
2400 -2.002497 -2.035539
2401 -2.039588 -2.070523
2402 -2.022470 -2.190348
2403 -1.963401 -2.054721
2404 -2.086341 -2.288397
2405 -1.796480 -1.974421
2406 -2.049290 -2.173122
2407 -1.939942 -2.232284
2408 -1.835948 -2.322111
2409 -2.129534 -2.382224
2410 -2.041559 -2.094287
2411 -1.963590 -2.016984
2412 -1.946089 -2.208950
2413 -2.068961 -2.169100
2414 -2.380115 -2.416165
2415 -2.051727 -2.316236
2416 -2.067283 -2.100519
2417 -2.372848 -2.508317
2418 -1.980826 -2.017577
2419 -2.414732 -2.439652
2420 -2.451013 -2.464245
2421 -2.106301 -2.142189
2422 -2.102246 -2.342834
2423 -2.539008 -2.539226
2424 -2.113478 -2.258067
2425 -2.214223 -2.255458
2426 -2.177039 -2.331507
2427 -2.311608 -2.311766
2428 -1.993029 -2.307329
2429 -2.170263 -2.274762
2430 -2.259399 -2.270985
2431 -2.236447 -2.251936
2432 -2.232272 -2.257996
2433 -2.191241 -2.194406
2434 -2.217530 -2.219717
2435 -2.296625 -2.296746
2436 -2.162099 -2.280998
2437 -2.297751 -2.326371
2438 -2.373577 -2.380547
2439 -2.022978 -2.194038
2440 -2.223934 -2.303238
2441 -2.409326 -2.423462
2442 -2.429271 -2.429329
2443 -2.313115 -2.361643
2444 -2.551443 -2.552237
2445 -2.561846 -2.568990
2446 -2.275793 -2.296794
2447 -2.247751 -2.260549
2448 -2.051140 -2.225691
2449 -2.140455 -2.288099
2450 -2.413169 -2.415804
2451 -2.224736 -2.306506
2452 -2.438292 -2.671205
2453 -2.414453 -2.430386
2454 -2.275582 -2.397653
2455 -2.507275 -2.574000
2456 -2.497769 -2.507359
2457 -2.416451 -2.429681
2458 -2.320736 -2.785025
2459 -2.235331 -2.256208
2460 -3.170009 -3.244546
2461 -2.553884 -2.651662
2462 -2.414127 -2.448809
2463 -2.455154 -2.456965
2464 -2.554376 -2.599513
2465 -2.876805 -2.877873
2466 -2.365539 -2.468579
2467 -2.327556 -2.429229
2468 -2.449479 -2.454444
2469 -2.257944 -2.490166
2470 -2.442047 -2.444935
2471 -2.644251 -2.781688
2472 -2.408045 -2.466688
2473 -2.751049 -2.777659
2474 -2.454806 -2.504263
2475 -2.444992 -2.540291
2476 -2.600163 -2.619424
2477 -2.526934 -2.529947
2478 -2.652246 -2.655432
2479 -2.419432 -2.420934
2480 -2.335184 -2.367639
2481 -2.391278 -2.430665
2482 -2.517902 -2.688465
2483 -2.758828 -2.793205
2484 -2.672481 -2.690168
2485 -2.770658 -2.814680
2486 -2.347991 -2.543155
2487 -2.538628 -2.572830
2488 -2.615497 -2.627726
2489 -2.425643 -2.430490
2490 -2.579540 -2.580224
2491 -3.002250 -3.005768
2492 -2.551138 -2.567737
2493 -2.402017 -2.569541
2494 -2.991657 -3.003564
2495 -2.750023 -2.815145
2496 -3.048411 -3.053167
2497 -2.574384 -2.616871
2498 -2.510520 -2.721681
2499 -2.814099 -2.894964
2500 -2.568925 -3.203697
2501 -2.659892 -2.779185
2502 -2.662657 -2.804338
2503 -2.644534 -2.648678
2504 -2.698399 -2.706504
2505 -2.514059 -2.772343
2506 -2.685419 -2.689407
2507 -2.824641 -2.825448
2508 -2.809085 -2.845302
2509 -2.643891 -2.668109
2510 -2.656464 -2.665036
2511 -2.883972 -2.894545
2512 -2.722834 -2.913681
2513 -2.551745 -2.761827
2514 -2.999079 -3.003985
2515 -2.837587 -2.849224
2516 -2.835222 -2.854243
2517 -3.527229 -3.573381
2518 -2.605737 -2.771015
2519 -3.258807 -3.299686
2520 -2.331891 -2.539693
2521 -3.193571 -3.194025
2522 -2.421739 -2.497214
2523 -2.618310 -2.939143
2524 -2.472527 -2.751721
2525 -3.229754 -3.243335
2526 -2.956533 -2.974913
2527 -3.016418 -3.043665
2528 -2.625235 -2.745584
2529 -2.816556 -2.860543
2530 -3.004891 -3.010800
2531 -2.472553 -2.618714
2532 -3.586288 -3.612334
2533 -2.512111 -2.794370
2534 -2.586717 -2.913966
2535 -2.743928 -2.747569
2536 -2.955463 -3.103401
2537 -2.863125 -2.919485
2538 -2.881244 -2.974213
2539 -2.762815 -2.983042
2540 -2.944666 -2.944883
2541 -2.444932 -2.744479
2542 -2.707305 -2.758888
2543 -2.930380 -2.930382
2544 -3.394698 -3.488811
2545 -3.092359 -3.170589
2546 -2.497069 -2.909126
2547 -2.608539 -2.802849
2548 -2.360545 -2.614487
2549 -2.813988 -2.846113
2550 -2.898141 -3.094341
2551 -2.516475 -2.649702
2552 -2.947065 -3.079414
2553 -2.535394 -2.710348
2554 -2.664869 -2.775764
2555 -2.561268 -2.962995
2556 -2.537784 -2.948659
2557 -2.715984 -2.984425
2558 -3.320793 -3.338983
2559 -2.528199 -2.855858
2560 -2.735150 -2.899353


==> Figures/Example1/D_3/Y_0/log_RMSE_STD_seed.dat <==
2305 -3.894715 -4.148064
2306 -2.597370 -2.607362
2307 -2.549268 -2.566343
2308 -2.485356 -2.489734
2309 -2.009470 -2.009748
2310 -1.838521 -1.844492
2311 -1.913858 -1.927091
2312 -1.796595 -1.811278
2313 -1.885445 -1.894710
2314 -1.661021 -1.672734
2315 -1.608794 -1.710692
2316 -1.679594 -1.809297
2317 -1.675933 -1.706897
2318 -1.416855 -1.545436
2319 -1.592029 -1.864928
2320 -1.661313 -1.765168
2321 -1.415657 -1.489204
2322 -1.070852 -1.490106
2323 -1.297193 -1.619784
2324 -1.220675 -1.625160
2325 -1.646487 -1.656857
2326 -1.601477 -1.603397
2327 -1.232521 -1.396690
2328 -1.628914 -1.826556
2329 -1.555652 -1.664043
2330 -1.311211 -1.597899
2331 -1.635469 -1.738279
2332 -1.439062 -1.574918
2333 -1.415521 -1.660577
2334 -1.522478 -1.732996
2335 -1.445848 -1.524857
2336 -1.573041 -1.738974
2337 -1.551274 -1.652582
2338 -1.568933 -1.901300
2339 -1.408602 -1.700844
2340 -1.093898 -1.474740
2341 -1.532508 -1.814823
2342 -1.581247 -1.656960
2343 -1.542280 -1.760344
2344 -1.622900 -1.644990
2345 -1.516816 -1.630713
2346 -1.564969 -1.659089
2347 -1.495509 -1.607190
2348 -1.774887 -1.852192
2349 -1.937298 -1.953723
2350 -1.668785 -1.781679
2351 -1.689183 -1.756535
2352 -1.709343 -1.904280
2353 -1.616775 -1.693814
2354 -1.685462 -1.745672
2355 -1.409654 -1.624555
2356 -1.501645 -1.762055
2357 -1.552168 -1.605710
2358 -1.652750 -1.838766
2359 -1.679481 -1.795752
2360 -1.487376 -1.649415
2361 -1.843439 -1.845393
2362 -1.388288 -1.571344
2363 -1.548510 -1.782011
2364 -1.846817 -1.875150
2365 -1.527951 -1.635808
2366 -1.541921 -1.901284
2367 -1.535409 -1.596799
2368 -1.365421 -1.505009
2369 -1.780652 -1.879999
2370 -1.632153 -1.886829
2371 -1.418428 -1.591169
2372 -1.445816 -1.623051
2373 -1.371646 -1.652374
2374 -1.554979 -1.684643
2375 -1.515961 -1.657150
2376 -1.502929 -1.607635
2377 -1.480122 -1.637102
2378 -1.327232 -1.530281
2379 -1.493916 -1.719036
2380 -1.396185 -1.474804
2381 -1.581930 -1.912694
2382 -1.620641 -1.753046
2383 -1.698721 -1.707132
2384 -1.325885 -1.471753
2385 -1.506962 -1.581521
2386 -1.493165 -1.600313
2387 -1.405147 -1.615971
2388 -1.501787 -1.694759
2389 -1.408253 -1.573942
2390 -1.499440 -1.726908
2391 -1.420275 -1.621998
2392 -1.333990 -1.713982
2393 -1.489199 -1.690099
2394 -1.448996 -1.638983
2395 -1.634988 -1.640639
2396 -1.304711 -1.554870
2397 -1.437789 -1.490592
2398 -1.545774 -1.566561
2399 -1.437452 -1.516686
2400 -1.423568 -1.458274
2401 -1.453471 -1.485885
2402 -1.436015 -1.606948
2403 -1.371602 -1.465733
2404 -1.488652 -1.693498
2405 -1.198046 -1.381257
2406 -1.440404 -1.566820
2407 -1.330000 -1.626668
2408 -1.222855 -1.715058
2409 -1.509927 -1.765306
2410 -1.419420 -1.474013
2411 -1.341333 -1.396978
2412 -1.317133 -1.584150
2413 -1.436394 -1.538811
2414 -1.747283 -1.784049
2415 -1.413467 -1.681233
2416 -1.422424 -1.457093
2417 -1.723287 -1.860015
2418 -1.320481 -1.359068
2419 -1.742109 -1.767585
2420 -1.772571 -1.786182
2421 -1.426460 -1.463700
2422 -1.414178 -1.657592
2423 -1.834267 -1.834449
2424 -1.406170 -1.553111
2425 -1.504520 -1.546872
2426 -1.461798 -1.618342
2427 -1.589173 -1.589399
2428 -1.267839 -1.586026
2429 -1.436831 -1.543160
2430 -1.512929 -1.525074
2431 -1.479825 -1.494668
2432 -1.471045 -1.497634
2433 -1.429721 -1.433240
2434 -1.454748 -1.457215
2435 -1.531124 -1.531309
2436 -1.379363 -1.500220
2437 -1.509807 -1.537668
2438 -1.585039 -1.591690
2439 -1.233427 -1.407557
2440 -1.429421 -1.510172
2441 -1.614054 -1.628622
2442 -1.629146 -1.629183
2443 -1.507224 -1.556707
2444 -1.732294 -1.733018
2445 -1.742263 -1.749625
2446 -1.439323 -1.461034
2447 -1.403002 -1.416400
2448 -1.206057 -1.383502
2449 -1.292587 -1.442456
2450 -1.559353 -1.562179
2451 -1.366252 -1.449485
2452 -1.575664 -1.809865
2453 -1.549770 -1.565264
2454 -1.410184 -1.533775
2455 -1.638866 -1.706289
2456 -1.583859 -1.593741
2457 -1.502180 -1.515821
2458 -1.402364 -1.868608
2459 -1.314352 -1.336008
2460 -2.245262 -2.319642
2461 -1.618488 -1.715538
2462 -1.474140 -1.508186
2463 -1.513254 -1.515209
2464 -1.587868 -1.632483
2465 -1.907086 -1.908115
2466 -1.395008 -1.499204
2467 -1.356139 -1.456571
2468 -1.475602 -1.480804
2469 -1.283379 -1.517553
2470 -1.466174 -1.468887
2471 -1.653011 -1.789776
2472 -1.416373 -1.475848
2473 -1.754797 -1.781669
2474 -1.456587 -1.506738
2475 -1.444371 -1.538746
2476 -1.597305 -1.616887
2477 -1.519696 -1.522561
2478 -1.644352 -1.647424
2479 -1.411399 -1.413045
2480 -1.316638 -1.348354
2481 -1.359804 -1.398479
2482 -1.480875 -1.650468
2483 -1.720106 -1.754195
2484 -1.628561 -1.645991
2485 -1.725233 -1.769570
2486 -1.300299 -1.493969
2487 -1.485867 -1.520552
2488 -1.549078 -1.561556
2489 -1.358674 -1.363769
2490 -1.506230 -1.506982
2491 -1.928896 -1.932360
2492 -1.465479 -1.481750
2493 -1.302300 -1.468567
2494 -1.886896 -1.898905
2495 -1.624565 -1.689295
2496 -1.921848 -1.926662
2497 -1.445326 -1.487329
2498 -1.378671 -1.588777
2499 -1.680806 -1.761301
2500 -1.434830 -2.068463
2501 -1.524413 -1.643090
2502 -1.526273 -1.667302
2503 -1.504701 -1.508713
2504 -1.557943 -1.566216
2505 -1.371490 -1.630886
2506 -1.540654 -1.544524
2507 -1.677475 -1.678243
2508 -1.657585 -1.694067
2509 -1.487864 -1.512406
2510 -1.496311 -1.505073
2511 -1.721225 -1.731674
2512 -1.557862 -1.748081
2513 -1.386593 -1.595718
2514 -1.830734 -1.835706
2515 -1.668867 -1.680360
2516 -1.663049 -1.681887
2517 -2.353742 -2.399837
2518 -1.428996 -1.593490
2519 -2.076302 -2.117280
2520 -1.136777 -1.342999
2521 -1.995853 -1.996320
2522 -1.222857 -1.297447
2523 -1.414593 -1.734509
2524 -1.257830 -1.535782
2525 -2.010864 -2.024509
2526 -1.732168 -1.750685
2527 -1.790704 -1.818095
2528 -1.386582 -1.506261
2529 -1.577626 -1.621331
2530 -1.761774 -1.767613
2531 -1.228083 -1.373224
2532 -2.334077 -2.360086
2533 -1.252280 -1.533402
2534 -1.323242 -1.649500
2535 -1.476744 -1.480286
2536 -1.686265 -1.834542
2537 -1.587723 -1.643798
2538 -1.603850 -1.697157
2539 -1.484351 -1.703979
2540 -1.664605 -1.664807
2541 -1.163349 -1.461551
2542 -1.415526 -1.466719
2543 -1.632792 -1.632797
2544 -2.092291 -2.186300
2545 -1.781130 -1.859167
2546 -1.182442 -1.593227
2547 -1.280355 -1.473844
2548 -1.029088 -1.281463
2549 -1.479853 -1.511732
2550 -1.561700 -1.757478
2551 -1.167859 -1.300194
2552 -1.597229 -1.729910
2553 -1.181605 -1.355620
2554 -1.295683 -1.405985
2555 -1.191358 -1.591991
2556 -1.165427 -1.575145
2557 -1.329806 -1.598952
2558 -1.920365 -1.938615
2559 -1.086214 -1.412740
2560 -1.286674 -1.450296


==> Figures/Example1/D_3/Z_0/Estimate_std_incruns.dat <==
2 0.703431 0.887114 0.011335 6.164819
3 0.803811 0.887114 0.011335 6.164819
4 0.855367 0.887114 0.011335 6.164819
5 0.871844 0.887114 0.011335 6.164819
6 0.886112 0.887114 0.011335 6.164819
7 0.892192 0.887114 0.011335 6.164819
8 0.898009 0.887114 0.011335 6.164819
9 0.912234 0.887114 0.011335 6.164819
10 0.917092 0.887114 0.011335 6.164819


==> Figures/Example1/D_3/Z_0/Trainlength_test.dat <==
204.800000 0.387726 0.044667
409.600000 0.562127 0.047449
614.400000 0.647451 0.051798
819.200000 0.745239 0.027524
1024.000000 0.772058 0.029151
1228.800000 0.828176 0.023821
1433.600000 0.854983 0.014067
1638.400000 0.870163 0.016307
1843.200000 0.878866 0.009728
2048.000000 0.887114 0.011335


==> Figures/Example1/D_3/Z_0/log_RMSE_STD_STDhat_r_test.dat <==
0.012848 -2.234559 -2.471344 -2.611237
0.025074 -2.149462 -2.531674 -2.775220
0.033370 -1.852374 -2.411726 -2.651851
0.059152 -1.740554 -1.746378 -2.135253
0.050380 -1.879392 -2.099359 -2.151766
0.006089 -0.644812 -1.166053 -1.308453
0.017742 -2.020567 -2.021668 -2.285765
0.006721 -2.421216 -2.556188 -2.271818
0.050506 -1.899978 -2.292117 -2.229809
0.013767 -2.364543 -2.496846 -2.515632
0.054955 -2.187460 -2.305969 -2.504837
0.056633 -1.577171 -2.344042 -2.456627
0.037437 -1.346549 -1.817606 -1.755043
0.015352 -2.183347 -2.211264 -2.455194
0.029831 -0.999599 -1.209729 -1.407911
0.049359 -1.358676 -1.620277 -1.543858
0.023324 -1.753820 -1.959447 -2.217679
0.055149 -0.859887 -1.261726 -1.293294
0.042886 -2.632862 -2.725323 -2.579491
0.032725 -1.930743 -2.237110 -2.555315
0.020039 -0.427529 -1.349380 -1.467390
0.055942 -2.304748 -2.308943 -2.286845
0.006746 -2.814396 -2.941951 -2.415620
0.007903 -2.268571 -2.321623 -2.478035
0.038322 -1.776660 -2.313441 -2.583742
0.011271 -2.674207 -2.676791 -2.355420
0.023611 -2.342222 -2.389963 -2.529084
0.052136 -1.365335 -2.109236 -2.063546
0.019092 -2.119566 -2.299957 -2.619694
0.025854 -1.963143 -2.006772 -2.347490
0.023162 -1.754367 -2.100297 -2.584524
0.024566 -2.315769 -2.446779 -2.733392
0.027071 -1.738548 -1.849166 -1.916143
0.034787 -2.277445 -2.340482 -2.705498
0.049785 -1.668522 -2.087187 -2.159714
0.037776 -1.738053 -2.330318 -2.598105
0.032570 -1.357529 -1.734960 -1.775371
0.043243 -1.418414 -1.820678 -1.904595
0.025335 -1.349067 -1.991988 -1.989356
0.057370 -1.961955 -1.971091 -2.298988
0.043485 -1.646355 -2.527533 -2.268216
0.014285 0.311480 -0.199351 -0.323369
0.023868 -2.171823 -2.341649 -2.594534
0.028192 -2.461035 -2.535001 -2.703768
0.018016 -2.448116 -2.515165 -2.612779
0.040329 -1.591904 -1.818582 -2.035919
0.007939 -0.521441 -1.024364 -1.145143
0.019091 -2.193844 -2.248095 -2.295015
0.037512 -1.465271 -1.881295 -1.709879
0.028720 -1.348894 -1.719754 -2.246134
0.061684 -1.816034 -1.986669 -2.011193
0.007462 -2.517421 -2.533395 -2.266595
0.013435 -1.926206 -2.015718 -2.137879
0.032194 -2.141712 -2.390946 -2.650326
0.030794 -1.930735 -2.158238 -2.315024
0.012458 -0.799171 -1.255097 -1.323715
0.017858 -2.154255 -2.410264 -2.523151
0.049593 -2.396841 -2.456342 -2.558427
0.049445 -2.001268 -2.382633 -2.359904
0.016617 -2.171716 -2.404998 -2.575830
0.027855 -2.524496 -2.578251 -2.609122
0.026592 -1.027653 -1.249464 -1.615642
0.018945 -2.335108 -2.553619 -2.822846
0.052849 -1.437714 -2.205301 -2.274370
0.040919 -1.589382 -1.776505 -2.050581
0.053096 -1.291375 -1.805801 -2.006326
0.012166 -1.907336 -2.294917 -2.580173
0.007365 1.220976 0.425651 0.188653
0.044304 -2.177585 -2.220018 -2.548892
0.006533 -2.413742 -2.453111 -2.365220
0.017133 -1.116555 -1.723793 -1.809633
0.051158 -1.941235 -1.955047 -2.239392
0.057422 -2.248036 -2.561336 -2.702024
0.048760 -1.205941 -1.466993 -1.540222
0.022281 -1.634428 -1.806256 -2.065444
0.057573 -2.208362 -2.500508 -2.359784
0.033430 -2.198378 -2.539683 -2.807213
0.044506 -1.722640 -2.070817 -2.088626
0.027391 -2.319543 -2.338563 -2.561311
0.013984 -2.094199 -2.820902 -2.570953
0.020149 -1.581766 -1.716708 -1.886663
0.049895 -1.465413 -2.017349 -1.715112
0.029446 -0.334638 -1.081675 -1.312357
0.051238 -2.099053 -2.429177 -2.525938
0.039605 -1.919997 -2.135940 -2.274494
0.030429 -2.097469 -2.313826 -2.474751
0.022471 -1.578585 -1.695779 -1.671414
0.029543 -2.090380 -2.281822 -2.614791
0.011289 -2.675217 -2.697264 -2.609276
0.022774 -1.982373 -2.033636 -2.282610
0.049400 -1.389735 -1.805118 -1.798512
0.026698 -0.409952 -1.211621 -1.120560
0.023515 -2.265216 -2.528724 -2.790635
0.019475 -2.523810 -2.595473 -2.813641
0.032294 -1.992627 -2.232448 -2.453987
0.010517 -2.060593 -2.205497 -2.316620
0.041916 -2.039473 -2.257614 -2.393076
0.056088 -2.015932 -2.195513 -2.197148
0.051990 -2.353942 -2.356606 -2.368451
0.045804 -2.160684 -2.160806 -2.424840
0.047390 -1.477942 -2.024779 -2.272779
0.046116 -2.160990 -2.247113 -2.542535
0.058817 -2.141100 -2.400660 -2.651110
0.031254 -1.637190 -2.038514 -2.531325
0.006743 -3.109610 -3.109717 -2.479072
0.054433 -1.458592 -1.780469 -1.736064
0.029298 -2.010394 -2.150951 -2.643915
0.028550 -2.010423 -2.297672 -2.537904
0.050112 -1.901253 -2.166013 -2.312640
0.025363 -1.659623 -2.336770 -2.463482
0.030956 -1.739165 -2.160177 -2.033527
0.009089 -0.674557 -0.754980 -0.821777
0.025158 -2.205933 -2.228707 -2.535999
0.025852 -2.223951 -2.338773 -2.669286
0.038122 -1.729873 -2.007987 -2.333073
0.009398 -2.500553 -2.557656 -2.352723
0.032208 -2.086187 -2.355748 -2.464612
0.014642 -1.069626 -1.611624 -1.855235
0.043858 -2.123649 -2.395997 -2.694314
0.005957 -2.593251 -2.666312 -2.386388
0.020928 -2.415095 -2.612777 -2.685457
0.014041 -0.769826 -1.391835 -1.552469
0.021484 -1.957349 -1.994067 -2.358628
0.005364 -1.593140 -1.880689 -1.890671
0.016179 -2.054585 -2.658611 -2.660561
0.016081 -2.205389 -2.205884 -2.413770
0.026431 -2.386477 -2.395779 -2.467658
0.046369 -2.003374 -2.013741 -2.229424
0.051459 -1.115880 -1.749917 -2.031977
0.021016 -2.218615 -2.522560 -2.538828
0.046109 -0.640247 -1.156547 -1.545946
0.024764 -0.363586 -1.099011 -1.140502
0.048922 -1.980589 -2.469238 -2.472544
0.017987 -2.351338 -2.459404 -2.570515
0.036366 -0.906338 -1.140470 -1.518223
0.038060 -1.777804 -2.398242 -2.621700
0.019698 -2.686765 -2.689305 -2.713254
0.022040 -1.528126 -2.172215 -2.490819
0.012890 -1.573146 -1.803122 -1.889114
0.044723 -1.843850 -2.098160 -2.420439
0.059910 -1.628954 -2.235406 -2.163960
0.023659 -1.095311 -1.098066 -1.320047
0.061633 -1.460243 -1.892259 -1.956340
0.034288 -1.951911 -1.964005 -2.242846
0.019422 -2.056048 -2.359308 -2.686531
0.036064 -0.557577 -1.081487 -1.193307
0.028491 -1.915141 -2.199997 -2.511402
0.008138 0.005919 0.820578 0.227500
0.042515 -2.114469 -2.453445 -2.652388
0.010835 -1.986825 -2.317608 -2.414109
0.020278 -1.601498 -1.851792 -2.147432
0.006866 -2.602097 -2.607573 -2.456172
0.054513 -2.010162 -2.140278 -2.204211
0.023474 -1.747306 -1.913343 -1.828825
0.048396 -1.462252 -1.691337 -1.534048
0.013779 -1.596974 -1.658217 -1.928701
0.054562 -1.353616 -2.018553 -2.152043
0.027716 -2.099983 -2.107267 -2.113133
0.034957 -2.576639 -2.586589 -2.546253
0.033925 -1.829443 -2.156012 -2.406877
0.023348 -1.841212 -2.515845 -2.542501
0.024685 -2.003716 -2.310799 -2.701175
0.042460 -1.989881 -1.996209 -2.173406
0.032824 -2.216355 -2.264011 -2.549973
0.024005 -1.669387 -2.035149 -2.178299
0.052293 -2.106899 -2.109744 -2.074095
0.032760 -0.832308 -1.179960 -1.422740
0.033732 -1.181144 -1.402747 -1.400760
0.023640 -2.129075 -2.336674 -2.754899
0.025449 -1.957482 -1.986301 -2.235359
0.038407 -0.233072 -0.990963 -1.107288
0.051324 -1.195570 -1.691074 -1.549412
0.024887 -2.442636 -2.519036 -2.544074
0.054003 -1.262217 -1.523123 -1.585794
0.052628 -0.526032 -1.017536 -1.233347
0.050948 -1.851444 -1.979683 -2.220018
0.047108 -2.045598 -2.419290 -2.757435
0.027609 -1.566951 -1.840292 -2.045926
0.013818 -2.216449 -2.516364 -2.583371
0.040126 -2.415721 -2.420135 -2.731227
0.020550 -2.031669 -2.055446 -2.283723
0.018762 -1.933746 -2.297619 -2.624091
0.034212 -2.389556 -2.425508 -2.553804
0.028157 -0.995893 -1.230768 -1.444795
0.057333 -1.492173 -1.991727 -1.959073
0.031706 -2.298430 -2.549124 -2.489402
0.046472 -2.215663 -2.682060 -2.726548
0.049906 -1.722148 -1.976731 -2.158150
0.013309 -1.125848 -1.608724 -1.763235
0.056528 -2.508884 -2.535282 -2.409649
0.029577 -1.916395 -2.524448 -2.602504
0.051869 -1.858316 -2.053018 -2.066389
0.030967 -1.947200 -2.239012 -2.350340
0.050332 -1.395691 -1.872745 -1.993746
0.006323 -2.365556 -2.470278 -2.313277
0.009404 -0.888308 -1.795690 -1.642130
0.009364 -2.750653 -2.782836 -2.629263
0.010404 -2.566503 -2.579285 -2.346558
0.014331 -1.839316 -1.854873 -1.917084
0.017305 -1.921455 -1.940336 -2.393346
0.040933 -2.119337 -2.181839 -2.307386
0.043594 -2.195317 -2.475871 -2.655516
0.039124 -2.223614 -2.283092 -2.531624
0.012216 -2.510401 -2.643149 -2.612922
0.028847 -1.736727 -1.831962 -1.800627
0.012340 -1.483543 -2.107626 -2.105405
0.045792 -1.865073 -2.475589 -2.529911
0.047098 -1.257552 -2.177334 -2.222901
0.049814 -1.536678 -1.914262 -2.127037
0.043191 -2.130781 -2.337903 -2.531790
0.022069 -1.814414 -2.343007 -2.575984
0.028680 -1.939235 -2.219311 -2.333844
0.040589 -2.270717 -2.368801 -2.583485
0.027739 -1.342994 -1.350721 -1.591860
0.055736 -1.901152 -2.236057 -2.328619
0.026269 -0.904763 -0.942242 -1.074267
0.059977 -1.427158 -2.254402 -2.147722
0.036392 -1.866597 -1.927886 -2.272457
0.013894 -1.982351 -2.348468 -2.520776
0.050960 -2.247494 -2.394663 -2.509926
0.016254 -1.859153 -1.887484 -2.028584
0.020981 -1.618638 -1.914796 -1.935318
0.047757 -2.080258 -2.140572 -2.219323
0.053636 -1.896285 -2.029119 -2.323702
0.034349 -1.465687 -1.572492 -1.827450
0.012483 -2.064656 -2.217403 -2.371853
0.015414 -1.553519 -2.271080 -2.338413
0.044976 -1.991530 -2.033236 -2.154936
0.043199 -2.176040 -2.181428 -2.289136
0.055623 -1.997838 -2.059857 -2.205186
0.025376 -2.498591 -2.520745 -2.483807
0.035743 -1.648452 -1.947069 -1.959679
0.014329 -1.994450 -2.014421 -2.188251
0.010662 -2.601954 -2.623691 -2.621882
0.006308 0.243815 0.232542 -0.042050
0.021736 -0.265029 -1.283933 -1.137193
0.027221 -1.893217 -2.130031 -2.425643
0.034020 -2.241107 -2.500792 -2.641194
0.055894 -0.551498 -1.163979 -1.918659
0.061016 -1.366959 -1.812863 -1.736457
0.031748 -1.978466 -2.000145 -2.314312
0.018401 -1.719125 -2.009305 -1.824510
0.028106 -2.446669 -2.692735 -2.754549
0.042832 -1.476416 -2.175214 -2.006778
0.031256 -1.981099 -1.989499 -2.258891
0.053689 -1.550883 -1.964316 -1.983436
0.007226 -1.095111 -1.393812 -1.832892
0.028133 -1.260883 -1.807375 -1.837083
0.005564 -0.150883 -0.076510 -0.193224
0.019562 -2.369192 -2.376075 -2.590580
0.061902 -1.546009 -2.089923 -2.162873
0.006368 -1.054607 -1.306256 -1.274897
0.050770 -1.978542 -2.400759 -2.417812
0.040999 -1.855563 -2.494524 -2.549340
0.051900 -1.480460 -1.823686 -1.969073
0.018015 -1.229005 -1.655248 -1.983758


==> Figures/Example1/D_3/Z_0/log_RMSE_STD_rel_seed.dat <==
2305 0.005919 0.820578
2306 1.220976 0.425651
2307 0.243815 0.232542
2308 0.311480 -0.199351
2309 -0.150883 -0.076510
2310 -0.674557 -0.754980
2311 -0.904763 -0.942242
2312 -0.521441 -1.024364
2313 -0.265029 -1.283933
2314 -0.640247 -1.156547
2315 -0.363586 -1.099011
2316 -0.644812 -1.166053
2317 -0.409952 -1.211621
2318 -1.095311 -1.098066
2319 -0.799171 -1.255097
2320 -0.233072 -0.990963
2321 -1.054607 -1.306256
2322 -0.334638 -1.081675
2323 -0.526032 -1.017536
2324 -0.427529 -1.349380
2325 -1.342994 -1.350721
2326 -0.557577 -1.081487
2327 -0.769826 -1.391835
2328 -0.859887 -1.261726
2329 -0.551498 -1.163979
2330 -1.205941 -1.466993
2331 -0.906338 -1.140470
2332 -0.832308 -1.179960
2333 -1.069626 -1.611624
2334 -0.995893 -1.230768
2335 -1.462252 -1.691337
2336 -1.095111 -1.393812
2337 -1.181144 -1.402747
2338 -0.999599 -1.209729
2339 -1.027653 -1.249464
2340 -1.262217 -1.523123
2341 -1.358676 -1.620277
2342 -0.888308 -1.795690
2343 -1.125848 -1.608724
2344 -1.578585 -1.695779
2345 -1.195570 -1.691074
2346 -1.346549 -1.817606
2347 -1.116555 -1.723793
2348 -1.465687 -1.572492
2349 -1.465413 -2.017349
2350 -1.465271 -1.881295
2351 -1.357529 -1.734960
2352 -1.618638 -1.914796
2353 -1.634428 -1.806256
2354 -1.458592 -1.780469
2355 -1.736727 -1.831962
2356 -1.648452 -1.947069
2357 -1.596974 -1.658217
2358 -1.229005 -1.655248
2359 -1.747306 -1.913343
2360 -1.573146 -1.803122
2361 -1.349067 -1.991988
2362 -1.536678 -1.914262
2363 -1.366959 -1.812863
2364 -1.291375 -1.805801
2365 -1.719125 -2.009305
2366 -1.581766 -1.716708
2367 -1.260883 -1.807375
2368 -1.839316 -1.854873
2369 -1.418414 -1.820678
2370 -1.476416 -2.175214
2371 -1.389735 -1.805118
2372 -1.601498 -1.851792
2373 -1.348894 -1.719754
2374 -1.550883 -1.964316
2375 -1.738548 -1.849166
2376 -1.859153 -1.887484
2377 -1.851444 -1.979683
2378 -1.668522 -2.087187
2379 -1.483543 -2.107626
2380 -1.593140 -1.880689
2381 -1.115880 -1.749917
2382 -1.589382 -1.776505
2383 -1.591904 -1.818582
2384 -2.106899 -2.109744
2385 -1.989881 -1.996209
2386 -1.460243 -1.892259
2387 -2.099983 -2.107267
2388 -1.858316 -2.053018
2389 -1.566951 -1.840292
2390 -1.395691 -1.872745
2391 -1.957482 -1.986301
2392 -1.739165 -2.160177
2393 -1.480460 -1.823686
2394 -1.492173 -1.991727
2395 -1.257552 -2.177334
2396 -1.963143 -2.006772
2397 -1.816034 -1.986669
2398 -1.740554 -1.746378
2399 -1.879392 -2.099359
2400 -1.365335 -2.109236
2401 -1.528126 -2.172215
2402 -2.205389 -2.205884
2403 -1.722640 -2.070817
2404 -1.991530 -2.033236
2405 -1.926206 -2.015718
2406 -1.659623 -2.336770
2407 -1.722148 -1.976731
2408 -1.427158 -2.254402
2409 -1.994450 -2.014421
2410 -1.353616 -2.018553
2411 -2.003374 -2.013741
2412 -1.669387 -2.035149
2413 -1.546009 -2.089923
2414 -2.080258 -2.140572
2415 -1.978542 -2.400759
2416 -1.437714 -2.205301
2417 -2.205933 -2.228707
2418 -1.941235 -1.955047
2419 -1.753820 -1.959447
2420 -1.982373 -2.033636
2421 -1.947200 -2.239012
2422 -1.997838 -2.059857
2423 -1.637190 -2.038514
2424 -1.553519 -2.271080
2425 -2.193844 -2.248095
2426 -1.957349 -1.994067
2427 -2.176040 -2.181428
2428 -1.951911 -1.964005
2429 -1.982351 -2.348468
2430 -1.776660 -2.313441
2431 -2.010162 -2.140278
2432 -2.171823 -2.341649
2433 -1.981099 -1.989499
2434 -2.216355 -2.264011
2435 -2.031669 -2.055446
2436 -1.754367 -2.100297
2437 -2.020567 -2.021668
2438 -1.939235 -2.219311
2439 -1.930735 -2.158238
2440 -1.777804 -2.398242
2441 -1.477942 -2.024779
2442 -1.577171 -2.344042
2443 -2.365556 -2.470278
2444 -2.364543 -2.496846
2445 -1.916395 -2.524448
2446 -1.628954 -2.235406
2447 -1.930743 -2.237110
2448 -2.039473 -2.257614
2449 -1.978466 -2.000145
2450 -2.010394 -2.150951
2451 -2.415721 -2.420135
2452 -1.866597 -1.927886
2453 -1.907336 -2.294917
2454 -1.829443 -2.156012
2455 -2.195317 -2.475871
2456 -2.686765 -2.689305
2457 -2.160990 -2.247113
2458 -1.933746 -2.297619
2459 -2.171716 -2.404998
2460 -1.961955 -1.971091
2461 -1.738053 -2.330318
2462 -1.646355 -2.527533
2463 -1.919997 -2.135940
2464 -1.893217 -2.130031
2465 -1.915141 -2.199997
2466 -1.841212 -2.515845
2467 -2.234559 -2.471344
2468 -2.268571 -2.321623
2469 -2.510401 -2.643149
2470 -3.109610 -3.109717
2471 -2.094199 -2.820902
2472 -2.015932 -2.195513
2473 -2.353942 -2.356606
2474 -1.865073 -2.475589
2475 -1.852374 -2.411726
2476 -2.129075 -2.336674
2477 -2.119337 -2.181839
2478 -2.277445 -2.340482
2479 -1.899978 -2.292117
2480 -1.855563 -2.494524
2481 -1.843850 -2.098160
2482 -1.729873 -2.007987
2483 -1.814414 -2.343007
2484 -2.304748 -2.308943
2485 -2.064656 -2.217403
2486 -1.921455 -1.940336
2487 -2.265216 -2.528724
2488 -2.099053 -2.429177
2489 -2.160684 -2.160806
2490 -2.415095 -2.612777
2491 -2.001268 -2.382633
2492 -2.298430 -2.549124
2493 -2.814396 -2.941951
2494 -1.992627 -2.232448
2495 -2.056048 -2.359308
2496 -2.060593 -2.205497
2497 -2.141712 -2.390946
2498 -2.003716 -2.310799
2499 -2.248036 -2.561336
2500 -2.097469 -2.313826
2501 -1.986825 -2.317608
2502 -2.154255 -2.410264
2503 -2.090380 -2.281822
2504 -1.901253 -2.166013
2505 -2.523810 -2.595473
2506 -2.054585 -2.658611
2507 -1.896285 -2.029119
2508 -2.183347 -2.211264
2509 -2.086187 -2.355748
2510 -2.010423 -2.297672
2511 -2.315769 -2.446779
2512 -1.980589 -2.469238
2513 -2.141100 -2.400660
2514 -1.901152 -2.236057
2515 -2.750653 -2.782836
2516 -2.675217 -2.697264
2517 -2.241107 -2.500792
2518 -2.223951 -2.338773
2519 -2.386477 -2.395779
2520 -2.119566 -2.299957
2521 -2.216449 -2.516364
2522 -2.270717 -2.368801
2523 -2.208362 -2.500508
2524 -2.218615 -2.522560
2525 -2.508884 -2.535282
2526 -2.413742 -2.453111
2527 -2.498591 -2.520745
2528 -2.602097 -2.607573
2529 -2.389556 -2.425508
2530 -2.446669 -2.692735
2531 -2.421216 -2.556188
2532 -2.198378 -2.539683
2533 -2.335108 -2.553619
2534 -2.114469 -2.453445
2535 -2.601954 -2.623691
2536 -2.342222 -2.389963
2537 -2.442636 -2.519036
2538 -2.247494 -2.394663
2539 -2.461035 -2.535001
2540 -2.576639 -2.586589
2541 -2.187460 -2.305969
2542 -2.149462 -2.531674
2543 -2.223614 -2.283092
2544 -2.632862 -2.725323
2545 -2.130781 -2.337903
2546 -2.351338 -2.459404
2547 -2.517421 -2.533395
2548 -2.123649 -2.395997
2549 -2.500553 -2.557656
2550 -2.319543 -2.338563
2551 -2.448116 -2.515165
2552 -2.177585 -2.220018
2553 -2.593251 -2.666312
2554 -2.396841 -2.456342
2555 -2.369192 -2.376075
2556 -2.524496 -2.578251
2557 -2.045598 -2.419290
2558 -2.566503 -2.579285
2559 -2.215663 -2.682060
2560 -2.674207 -2.676791


==> Figures/Example1/D_3/Z_0/log_RMSE_STD_seed.dat <==
2305 -3.040298 -3.479420
2306 -1.645562 -1.665769
2307 -1.939711 -1.939759
2308 -1.419022 -1.552066
2309 -1.878386 -1.894272
2310 -1.366869 -1.409961
2311 -1.518781 -1.540048
2312 -0.927346 -1.324496
2313 -0.618026 -1.450172
2314 -0.902250 -1.527817
2315 -0.618916 -1.202680
2316 -0.852050 -1.290161
2317 -0.547496 -1.209366
2318 -1.203895 -1.204629
2319 -0.889298 -1.286240
2320 -0.254215 -0.818284
2321 -1.055003 -1.277039
2322 -0.282666 -0.869244
2323 -0.447306 -0.834447
2324 -0.314681 -1.100254
2325 -1.217407 -1.229803
2326 -0.429052 -0.853755
2327 -0.575455 -1.131807
2328 -0.661329 -1.012548
2329 -0.340906 -1.093921
2330 -0.973694 -1.213196
2331 -0.669548 -0.864091
2332 -0.575438 -0.871206
2333 -0.796871 -1.376110
2334 -0.713951 -0.915981
2335 -1.157959 -1.375291
2336 -0.788339 -1.058559
2337 -0.857022 -1.056973
2338 -0.666317 -0.845053
2339 -0.686669 -0.878347
2340 -0.912722 -1.154590
2341 -0.994015 -1.240231
2342 -0.497672 -1.352721
2343 -0.670737 -1.124207
2344 -1.116466 -1.226495
2345 -0.720235 -1.190443
2346 -0.847412 -1.300543
2347 -0.607509 -1.183854
2348 -0.946093 -1.044034
2349 -0.921542 -1.459472
2350 -0.920628 -1.323200
2351 -0.791481 -1.152083
2352 -1.050715 -1.338011
2353 -1.053191 -1.232643
2354 -0.876619 -1.185531
2355 -1.146149 -1.236757
2356 -1.053386 -1.343704
2357 -1.000308 -1.067247
2358 -0.630458 -1.033772
2359 -1.144366 -1.304822
2360 -0.968199 -1.189002
2361 -0.741311 -1.365746
2362 -0.925699 -1.314962
2363 -0.749966 -1.178891
2364 -0.669377 -1.163266
2365 -1.095736 -1.378895
2366 -0.957242 -1.084670
2367 -0.614784 -1.139123
2368 -1.190966 -1.208267
2369 -0.769980 -1.157386
2370 -0.823815 -1.508653
2371 -0.734735 -1.134179
2372 -0.938122 -1.197590
2373 -0.680524 -1.069510
2374 -0.861563 -1.263922
2375 -1.028855 -1.134578
2376 -1.145445 -1.171751
2377 -1.132595 -1.264985
2378 -0.944356 -1.354522
2379 -0.753375 -1.363844
2380 -0.848146 -1.126377
2381 -0.350078 -0.953046
2382 -0.812033 -0.990862
2383 -0.808128 -1.026050
2384 -1.317600 -1.320083
2385 -1.200128 -1.205746
2386 -0.667459 -1.085783
2387 -1.304465 -1.311149
2388 -1.061114 -1.251243
2389 -0.764461 -1.028042
2390 -0.587070 -1.048042
2391 -1.148707 -1.179265
2392 -0.922643 -1.336411
2393 -0.661207 -0.991912
2394 -0.667084 -1.153616
2395 -0.425892 -1.322497
2396 -1.128485 -1.174178
2397 -0.956201 -1.122014
2398 -0.869992 -0.874666
2399 -1.006899 -1.222341
2400 -0.491081 -1.216969
2401 -0.638057 -1.294887
2402 -1.309340 -1.309722
2403 -0.823866 -1.164784
2404 -1.090853 -1.130748
2405 -1.023138 -1.109708
2406 -0.754919 -1.422877
2407 -0.802505 -1.050348
2408 -0.504596 -1.316082
2409 -1.071325 -1.092644
2410 -0.420953 -1.067541
2411 -1.066737 -1.078076
2412 -0.731814 -1.089301
2413 -0.605810 -1.138073
2414 -1.138909 -1.197472
2415 -1.022688 -1.449157
2416 -0.476750 -1.229009
2417 -1.242847 -1.264784
2418 -0.976118 -0.988750
2419 -0.788327 -0.988057
2420 -1.010063 -1.059294
2421 -0.974292 -1.261923
2422 -1.019420 -1.079300
2423 -0.658228 -1.068879
2424 -0.574391 -1.280209
2425 -1.207359 -1.260319
2426 -0.953903 -0.988779
2427 -1.165804 -1.170756
2428 -0.937814 -0.948830
2429 -0.962394 -1.324456
2430 -0.756421 -1.286317
2431 -0.989822 -1.117122
2432 -1.150807 -1.322800
2433 -0.957128 -0.966459
2434 -1.187615 -1.234114
2435 -1.001259 -1.023771
2436 -0.714193 -1.067030
2437 -0.979145 -0.979987
2438 -0.893611 -1.169471
2439 -0.883185 -1.106624
2440 -0.725325 -1.338793
2441 -0.425406 -0.958642
2442 -0.523891 -1.279587
2443 -1.310363 -1.413933
2444 -1.303901 -1.434942
2445 -0.852629 -1.455613
2446 -0.562887 -1.159576
2447 -0.860110 -1.170945
2448 -0.967595 -1.188918
2449 -0.906170 -0.926487
2450 -0.936406 -1.074068
2451 -1.339806 -1.343990
2452 -0.787096 -0.845527
2453 -0.826129 -1.218654
2454 -0.745559 -1.066513
2455 -1.107624 -1.385829
2456 -1.594126 -1.596571
2457 -1.067013 -1.154869
2458 -0.832884 -1.192230
2459 -1.068618 -1.299540
2460 -0.856975 -0.865198
2461 -0.626217 -1.210884
2462 -0.528685 -1.400254
2463 -0.802308 -1.014149
2464 -0.774593 -1.006930
2465 -0.794392 -1.074775
2466 -0.717096 -1.385658
2467 -1.109053 -1.343786
2468 -1.141311 -1.195464
2469 -1.377428 -1.509272
2470 -1.964582 -1.964696
2471 -0.948380 -1.671663
2472 -0.868269 -1.044739
2473 -1.203316 -1.206200
2474 -0.712451 -1.317265
2475 -0.696585 -1.250118
2476 -0.967263 -1.177410
2477 -0.953576 -1.014450
2478 -1.106866 -1.171065
2479 -0.722658 -1.109839
2480 -0.676639 -1.309750
2481 -0.664491 -0.924028
2482 -0.546987 -0.818322
2483 -0.629411 -1.164420
2484 -1.118559 -1.123063
2485 -0.871703 -1.021815
2486 -0.724376 -0.741815
2487 -1.064609 -1.330102
2488 -0.897414 -1.230611
2489 -0.957757 -0.957826
2490 -1.208120 -1.407098
2491 -0.792790 -1.170241
2492 -1.076917 -1.329426
2493 -1.590945 -1.718057
2494 -0.760851 -0.997090
2495 -0.822664 -1.122634
2496 -0.825356 -0.967648
2497 -0.895867 -1.147705
2498 -0.747854 -1.051218
2499 -0.991830 -1.307282
2500 -0.839737 -1.053358
2501 -0.727583 -1.054436
2502 -0.890043 -1.143533
2503 -0.821914 -1.016076
2504 -0.632720 -0.892947
2505 -1.253417 -1.324394
2506 -0.783613 -1.383947
2507 -0.621200 -0.750357
2508 -0.905861 -0.932806
2509 -0.805895 -1.072472
2510 -0.729143 -1.012787
2511 -1.031834 -1.161439
2512 -0.690424 -1.174804
2513 -0.846134 -1.108329
2514 -0.603058 -0.933169
2515 -1.451547 -1.484017
2516 -1.373100 -1.394864
2517 -0.937265 -1.194877
2518 -0.916793 -1.033289
2519 -1.061092 -1.070766
2520 -0.792636 -0.975522
2521 -0.886318 -1.183960
2522 -0.931270 -1.030768
2523 -0.866270 -1.156115
2524 -0.872405 -1.174081
2525 -1.162190 -1.188137
2526 -1.066260 -1.104952
2527 -1.145330 -1.167058
2528 -1.245066 -1.250716
2529 -1.031812 -1.067078
2530 -1.071209 -1.315999
2531 -1.044848 -1.178705
2532 -0.821484 -1.165248
2533 -0.958208 -1.178325
2534 -0.729883 -1.071839
2535 -1.214958 -1.237033
2536 -0.952373 -0.999244
2537 -1.042976 -1.118526
2538 -0.822347 -0.967804
2539 -1.034028 -1.107192
2540 -1.143549 -1.153258
2541 -0.750075 -0.866769
2542 -0.711669 -1.096695
2543 -0.783333 -0.841555
2544 -1.192575 -1.284442
2545 -0.689995 -0.894614
2546 -0.909581 -1.016443
2547 -1.072456 -1.088084
2548 -0.669385 -0.944511
2549 -1.040656 -1.097103
2550 -0.856605 -0.875031
2551 -0.983202 -1.049458
2552 -0.711617 -0.752852
2553 -1.116320 -1.189976
2554 -0.919495 -0.978150
2555 -0.866873 -0.874092
2556 -1.016189 -1.069338
2557 -0.531776 -0.909032
2558 -1.048819 -1.061886
2559 -0.671056 -1.139947
2560 -1.102462 -1.105147


==> Figures/Example1/Discretization_error/RMSE_Y_0.dat <==
0 5.340206e+00 5.340206e+00 5.340206e+00 5.340206e+00 5.340206e+00 5.340206e+00 5.340206e+00
1000 8.985538e-01 8.984587e-01 9.130019e-01 9.268840e-01 9.387342e-01 9.459236e-01 9.474500e-01
2000 5.022336e-02 5.816886e-02 5.045274e-02 6.546110e-02 6.693150e-02 8.720075e-02 7.493572e-02
3000 3.439517e-02 2.908447e-02 1.881123e-02 2.347899e-02 4.477304e-02 3.392090e-02 4.362910e-02
4000 8.210110e-02 2.281245e-02 2.900621e-02 4.019473e-02 3.279199e-02 4.475965e-02 4.532499e-02
5000 7.591233e-02 1.360114e-02 2.022716e-02 4.365965e-02 5.087426e-02 4.234869e-02 6.738219e-02
6000 5.779306e-02 3.287327e-02 2.940745e-02 3.261171e-02 3.446369e-02 4.022308e-02 7.337937e-02
7000 6.490585e-02 2.420017e-02 2.432726e-02 4.335500e-02 3.931885e-02 3.858780e-02 3.239433e-02
8000 5.688585e-02 3.383744e-02 1.735278e-02 2.520684e-02 3.841558e-02 6.030510e-02 5.109719e-02
9000 7.722978e-02 2.345597e-02 3.761209e-02 3.299863e-02 4.213433e-02 4.916313e-02 3.462686e-02
10000 5.893196e-02 4.346971e-02 2.583709e-02 4.444423e-02 4.613791e-02 4.174106e-02 3.693132e-02
11000 6.739831e-02 3.689324e-02 4.286614e-02 3.419899e-02 4.008155e-02 5.202116e-02 3.118775e-02
12000 7.161526e-02 2.679367e-02 2.908457e-02 1.452615e-02 3.448570e-02 5.422008e-02 4.127517e-02
13000 4.073721e-02 2.207285e-02 3.802846e-02 4.124152e-02 3.910970e-02 3.862555e-02 4.469977e-02
14000 7.422887e-02 3.156166e-02 2.568602e-02 1.706694e-02 3.830228e-02 3.040375e-02 7.147111e-02
15000 5.949083e-02 2.383031e-02 2.752333e-02 3.837593e-02 4.223988e-02 4.576403e-02 4.710618e-02
16000 4.242121e-02 2.926356e-02 3.200038e-02 4.279387e-02 3.301002e-02 4.012889e-02 4.438750e-02
17000 8.163990e-02 2.788892e-02 2.711377e-02 3.191104e-02 3.651113e-02 3.452255e-02 4.292171e-02
18000 5.791188e-02 2.035640e-02 2.934284e-02 2.849023e-02 2.476384e-02 6.448857e-02 4.518465e-02
19000 7.172282e-02 3.602205e-02 2.368780e-02 3.386063e-02 2.924057e-02 3.736312e-02 4.962234e-02
20000 7.375527e-02 2.615172e-02 3.097838e-02 3.514527e-02 3.599435e-02 3.158589e-02 7.754261e-02
21000 4.659051e-02 1.604707e-02 1.153446e-02 9.798130e-03 1.674942e-02 2.917861e-02 4.842161e-02
22000 6.083235e-02 1.719823e-02 1.232133e-02 1.114394e-02 1.185316e-02 2.498958e-02 3.781707e-02
23000 5.059681e-02 9.488533e-03 1.119841e-02 1.156660e-02 1.345173e-02 2.374322e-02 2.238437e-02
24000 6.442716e-02 8.463471e-03 1.078682e-02 1.483260e-02 9.657836e-03 2.791579e-02 2.806209e-02
25000 5.697642e-02 1.667997e-02 1.162882e-02 1.107448e-02 1.444500e-02 1.365446e-02 3.368586e-02
26000 5.341458e-02 1.650293e-02 1.604234e-02 1.338310e-02 1.346113e-02 1.385612e-02 2.543475e-02
27000 6.357365e-02 1.783297e-02 1.738720e-02 1.538565e-02 1.396942e-02 1.802569e-02 1.454126e-02
28000 4.069956e-02 2.157602e-02 8.966953e-03 1.184958e-02 1.550179e-02 1.514864e-02 2.741287e-02
29000 6.036246e-02 1.534440e-02 1.026437e-02 9.372393e-03 1.381554e-02 2.142944e-02 2.837992e-02
30000 4.704418e-02 2.401996e-02 1.350170e-02 1.459254e-02 1.805646e-02 2.185465e-02 1.936144e-02
31000 5.631046e-02 8.536430e-03 4.048831e-03 4.058816e-03 9.862985e-03 9.299853e-03 1.541022e-02
32000 3.787179e-02 8.990933e-03 8.000458e-03 6.323227e-03 8.497316e-03 5.211988e-03 2.106824e-02
33000 5.000633e-02 1.091481e-02 6.566073e-03 7.172631e-03 9.155425e-03 8.533524e-03 1.527472e-02
34000 4.823627e-02 6.188350e-03 8.398493e-03 7.590609e-03 9.304886e-03 1.008019e-02 1.342335e-02
35000 5.027191e-02 1.335580e-02 6.285882e-03 7.420804e-03 8.227016e-03 9.787060e-03 1.974462e-02
36000 4.439685e-02 1.480021e-02 9.624458e-03 5.237874e-03 1.072540e-02 1.148500e-02 2.166221e-02
37000 4.979281e-02 1.199015e-02 7.282160e-03 7.296470e-03 4.941924e-03 1.016969e-02 1.040488e-02
38000 5.012333e-02 1.325136e-02 8.455974e-03 8.299796e-03 1.041548e-02 8.127531e-03 1.226403e-02
39000 5.423359e-02 1.132892e-02 8.706631e-03 3.836546e-03 6.108623e-03 8.902278e-03 1.411098e-02
40000 4.670816e-02 1.384806e-02 7.443686e-03 7.053692e-03 1.000270e-02 1.082823e-02 1.614636e-02
41000 5.002173e-02 6.919149e-03 4.810764e-03 2.419424e-03 3.759631e-03 9.922116e-03 1.916815e-02
42000 4.990318e-02 7.312686e-03 4.242164e-03 2.099891e-03 4.224160e-03 7.018861e-03 1.559068e-02
43000 4.796737e-02 8.693224e-03 1.301381e-03 2.882090e-03 2.460570e-03 5.596924e-03 9.974548e-03
44000 4.555384e-02 8.097725e-03 5.994408e-03 3.769187e-03 4.008877e-03 5.649844e-03 8.705857e-03
45000 4.703193e-02 6.848828e-03 4.007226e-03 2.938801e-03 2.512478e-03 8.130023e-03 1.094476e-02
46000 4.932593e-02 5.815139e-03 4.742622e-03 3.900466e-03 4.629679e-03 5.401821e-03 1.135860e-02
47000 4.793236e-02 7.635517e-03 4.210444e-03 3.451481e-03 4.015527e-03 7.054202e-03 1.215791e-02
48000 4.685345e-02 4.985952e-03 4.125140e-03 4.302660e-03 3.809143e-03 7.124690e-03 1.294865e-02
49000 4.435078e-02 4.766947e-03 4.772541e-03 3.791129e-03 3.716639e-03 6.284641e-03 1.449732e-02
50000 4.543798e-02 5.942558e-03 2.596886e-03 3.489159e-03 4.191695e-03 5.138926e-03 1.184420e-02
51000 4.488757e-02 4.944879e-03 2.368096e-03 1.570003e-03 1.647029e-03 6.680760e-03 1.111645e-02
52000 4.414465e-02 4.681742e-03 2.624387e-03 1.902275e-03 3.319410e-03 5.458914e-03 1.086223e-02
53000 4.573153e-02 6.091267e-03 2.486466e-03 1.720527e-03 2.696613e-03 4.458149e-03 1.058366e-02
54000 4.407393e-02 6.011271e-03 2.708859e-03 2.298033e-03 2.277719e-03 4.497933e-03 9.929219e-03
55000 4.479776e-02 6.294944e-03 2.291460e-03 1.925659e-03 1.560540e-03 5.550784e-03 9.595662e-03
56000 4.534810e-02 6.551314e-03 3.109179e-03 1.114038e-03 1.817457e-03 5.687439e-03 9.710235e-03
57000 4.680660e-02 7.021074e-03 2.435575e-03 1.354827e-03 1.545834e-03 3.813329e-03 9.472445e-03
58000 4.726759e-02 5.467178e-03 2.323649e-03 1.499310e-03 2.210576e-03 3.236439e-03 1.196179e-02
59000 4.636145e-02 6.419608e-03 3.544936e-03 1.245895e-03 2.692262e-03 3.453165e-03 1.189851e-02
60000 4.576272e-02 6.226471e-03 2.078389e-03 2.081400e-03 3.281736e-03 3.290127e-03 1.196996e-02


==> Figures/Example1/Discretization_error/RMSE_Z_0.dat <==
0 1.196478e+01 1.196478e+01 1.196478e+01 1.196478e+01 1.196478e+01 1.196478e+01 1.196478e+01
1000 4.241321e+00 4.290756e+00 4.438565e+00 5.340729e+00 6.201846e+00 7.321484e+00 8.440744e+00
2000 7.486308e-01 7.598891e-01 8.142891e-01 1.557400e+00 2.366280e+00 3.864993e+00 5.463276e+00
3000 4.619926e-02 3.874469e-02 1.154196e-01 1.724851e-01 4.048684e-01 1.699745e+00 3.400565e+00
4000 4.538742e-02 4.876364e-02 1.416693e-01 3.128569e-01 5.048736e-01 4.575785e-01 1.902225e+00
5000 3.472780e-02 6.220756e-02 1.319238e-01 3.112705e-01 4.815616e-01 2.462327e-01 9.186218e-01
6000 6.798883e-02 4.666109e-02 1.312608e-01 3.375441e-01 5.044827e-01 5.080034e-01 3.113284e-01
7000 6.357823e-02 6.205274e-02 1.081287e-01 4.060541e-01 5.420229e-01 5.728773e-01 2.950627e-01
8000 6.540747e-02 4.975578e-02 1.013642e-01 2.557130e-01 5.123391e-01 7.008343e-01 5.920094e-01
9000 6.315185e-02 7.286195e-02 1.393375e-01 2.986424e-01 5.083443e-01 6.902824e-01 6.876420e-01
10000 4.447379e-02 5.709174e-02 1.001270e-01 2.614228e-01 4.141933e-01 6.017262e-01 7.915520e-01
11000 7.978329e-02 7.758741e-02 9.808424e-02 2.849996e-01 4.084198e-01 5.365659e-01 8.827949e-01
12000 6.351220e-02 7.329862e-02 9.988095e-02 2.785366e-01 4.977537e-01 4.522300e-01 9.361533e-01
13000 4.828593e-02 4.346028e-02 1.083193e-01 2.712779e-01 5.044934e-01 5.263394e-01 1.004017e+00
14000 4.874896e-02 6.227880e-02 9.629971e-02 2.295174e-01 3.417668e-01 6.509134e-01 9.632590e-01
15000 6.691807e-02 6.058450e-02 1.061902e-01 2.346835e-01 3.756499e-01 5.393581e-01 8.853606e-01
16000 6.891708e-02 7.526429e-02 1.056438e-01 1.585385e-01 3.593199e-01 6.364612e-01 7.377301e-01
17000 5.467859e-02 5.556012e-02 8.391956e-02 2.420645e-01 3.901609e-01 5.575309e-01 7.716477e-01
18000 6.564051e-02 4.582440e-02 7.386396e-02 2.232356e-01 3.181042e-01 6.114863e-01 8.082746e-01
19000 5.901481e-02 6.068594e-02 9.002146e-02 2.684683e-01 3.138233e-01 6.051564e-01 8.702620e-01
20000 7.413415e-02 4.842568e-02 1.038139e-01 2.430569e-01 3.367161e-01 5.124547e-01 7.013223e-01
21000 5.485746e-02 4.223048e-02 4.716435e-02 1.492299e-01 2.665705e-01 4.946469e-01 6.806280e-01
22000 2.504962e-02 3.248019e-02 3.711043e-02 1.022497e-01 2.133857e-01 3.934921e-01 6.909475e-01
23000 3.250480e-02 3.289631e-02 2.741156e-02 8.527832e-02 1.955654e-01 4.070660e-01 6.672616e-01
24000 3.342506e-02 2.468153e-02 3.649031e-02 9.689201e-02 1.956360e-01 4.116049e-01 6.459185e-01
25000 2.341986e-02 3.721009e-02 4.513873e-02 1.123259e-01 1.967857e-01 3.916762e-01 5.545252e-01
26000 2.825311e-02 2.828873e-02 5.020211e-02 9.896405e-02 1.921118e-01 3.662371e-01 5.641036e-01
27000 3.432902e-02 4.038267e-02 3.576277e-02 9.088054e-02 1.925967e-01 3.761109e-01 5.447656e-01
28000 3.635517e-02 3.088848e-02 3.134419e-02 1.147782e-01 1.803594e-01 3.472004e-01 5.305023e-01
29000 3.078728e-02 3.983665e-02 4.071434e-02 9.945139e-02 1.570730e-01 3.049657e-01 5.606645e-01
30000 3.987225e-02 3.257390e-02 4.485755e-02 8.329055e-02 1.820976e-01 2.778352e-01 5.937445e-01
31000 2.174747e-02 1.453065e-02 3.004311e-02 7.994942e-02 1.602761e-01 2.689492e-01 5.760342e-01
32000 1.459968e-02 2.415969e-02 1.747178e-02 8.328242e-02 1.452410e-01 2.724741e-01 5.541500e-01
33000 1.700185e-02 1.270248e-02 1.816901e-02 7.521860e-02 1.407357e-01 2.694875e-01 5.480154e-01
34000 1.869200e-02 1.737128e-02 1.817966e-02 7.096160e-02 1.305861e-01 2.532037e-01 5.280549e-01
35000 1.624087e-02 2.324995e-02 8.682734e-03 7.155770e-02 1.266027e-01 2.560733e-01 5.141245e-01
36000 2.007182e-02 1.628783e-02 1.978888e-02 6.778745e-02 1.318489e-01 2.504575e-01 5.095906e-01
37000 1.980374e-02 1.611220e-02 2.291246e-02 6.889850e-02 1.365453e-01 2.501068e-01 5.034247e-01
38000 2.045841e-02 1.881073e-02 2.264295e-02 6.157138e-02 1.292938e-01 2.394106e-01 4.880246e-01
39000 2.209536e-02 1.738136e-02 1.696770e-02 6.803257e-02 1.220533e-01 2.330115e-01 4.754482e-01
40000 1.915735e-02 1.715696e-02 1.938733e-02 8.610693e-02 1.336525e-01 2.494751e-01 4.744532e-01
41000 1.252158e-02 1.157718e-02 9.844336e-03 8.752388e-02 1.344266e-01 2.450042e-01 4.701713e-01
42000 1.305520e-02 1.091928e-02 1.028037e-02 8.134572e-02 1.327525e-01 2.406835e-01 4.677911e-01
43000 1.205142e-02 9.964827e-03 8.814621e-03 7.441676e-02 1.324023e-01 2.365265e-01 4.655794e-01
44000 1.329575e-02 1.160243e-02 9.436348e-03 7.617380e-02 1.345256e-01 2.330835e-01 4.656195e-01
45000 1.208053e-02 7.804628e-03 7.631757e-03 7.723271e-02 1.328031e-01 2.286644e-01 4.613382e-01
46000 1.082032e-02 7.029468e-03 1.095702e-02 7.183849e-02 1.368426e-01 2.287327e-01 4.659173e-01
47000 1.532531e-02 7.999931e-03 1.169185e-02 7.050871e-02 1.353630e-01 2.280318e-01 4.614614e-01
48000 1.327615e-02 1.077964e-02 1.050198e-02 6.724535e-02 1.308853e-01 2.273810e-01 4.523610e-01
49000 1.488362e-02 1.041108e-02 1.166322e-02 6.334630e-02 1.250917e-01 2.251687e-01 4.492664e-01
50000 1.368275e-02 9.164608e-03 1.063324e-02 6.753265e-02 1.265932e-01 2.249576e-01 4.501463e-01
51000 1.110209e-02 1.010013e-02 8.577736e-03 6.749109e-02 1.261524e-01 2.259776e-01 4.495163e-01
52000 1.094870e-02 9.499023e-03 7.289651e-03 6.752968e-02 1.261465e-01 2.270705e-01 4.493685e-01
53000 1.117713e-02 8.821643e-03 8.198128e-03 6.665487e-02 1.265916e-01 2.260861e-01 4.489294e-01
54000 9.634023e-03 7.178632e-03 6.424768e-03 6.872534e-02 1.260331e-01 2.244977e-01 4.486337e-01
55000 8.714520e-03 5.203003e-03 6.285024e-03 6.841158e-02 1.261275e-01 2.226847e-01 4.492071e-01
56000 9.899285e-03 6.210003e-03 5.671134e-03 6.903406e-02 1.251155e-01 2.231804e-01 4.474653e-01
57000 8.993677e-03 4.489823e-03 5.124907e-03 6.989293e-02 1.235023e-01 2.222110e-01 4.469248e-01
58000 9.179492e-03 4.890904e-03 5.455653e-03 6.887586e-02 1.231613e-01 2.214210e-01 4.466835e-01
59000 8.607196e-03 3.367028e-03 5.419476e-03 6.941276e-02 1.229238e-01 2.212247e-01 4.473690e-01
60000 7.854944e-03 3.009886e-03 4.973514e-03 6.927770e-02 1.221166e-01 2.212117e-01 4.467177e-01


==> Figures/Example1/Discretization_error/RMSE_abs_err_Y_0_N_1024.dat <==
0 5.340206e+00 5.053467e+00 3.905439e+00 2.569017e-01 7.193477e+00 4.848061e-01 8.650328e+00 6.791239e-01 9.309668e+00 1.700182e+00 5.243186e+00
1000 9.474500e-01 1.366587e-01 5.573082e-02 1.036549e-01 9.545116e-01 4.987240e-02 1.762432e+00 1.427441e-01 2.206167e+00 5.336285e-02 1.842403e-01
2000 7.493572e-02 9.479046e-02 5.313683e-02 3.956985e-02 3.546810e-02 9.814739e-02 3.899670e-02 2.718449e-02 1.433640e-01 6.584454e-02 6.884575e-02
3000 4.362910e-02 7.243729e-02 1.332760e-02 9.946823e-04 2.661037e-02 2.285004e-02 5.485344e-02 7.806396e-02 5.289745e-02 3.095627e-03 2.164173e-02
4000 4.532499e-02 6.792450e-02 2.729034e-02 1.067543e-02 5.285263e-03 8.795929e-02 5.088139e-02 3.192329e-02 2.850533e-02 5.370712e-02 1.135826e-03
5000 6.738219e-02 4.858780e-02 7.903481e-02 2.946281e-02 1.277351e-02 1.023579e-02 1.312447e-02 1.695185e-01 4.701996e-02 1.760101e-02 6.504536e-02
6000 7.337937e-02 8.235359e-02 9.711456e-02 3.995419e-02 1.829243e-02 6.809616e-02 4.362106e-02 5.441856e-02 5.793476e-02 6.159687e-02 1.380186e-01
7000 3.239433e-02 1.189613e-02 1.307487e-03 1.904392e-02 6.121635e-02 2.614212e-02 6.999016e-03 2.473736e-02 2.093697e-02 5.192375e-02 4.197407e-02
8000 5.109719e-02 6.687546e-02 2.968597e-02 6.103516e-03 2.675629e-02 6.209183e-02 2.945614e-02 1.154776e-01 2.791405e-02 3.342247e-02 6.936073e-03
9000 3.462686e-02 1.519203e-03 5.649662e-02 1.000977e-02 2.482033e-02 1.641178e-02 2.325630e-02 2.997589e-02 3.759575e-02 5.486584e-02 4.412842e-02
10000 3.693132e-02 1.912117e-02 8.617401e-03 1.253605e-02 6.469631e-02 7.165909e-03 5.672646e-02 6.268215e-02 7.061005e-03 3.810406e-02 1.251030e-02
11000 3.118775e-02 1.700974e-02 6.812096e-03 1.871300e-02 2.807236e-02 1.743889e-02 5.145073e-02 4.882431e-02 3.289127e-02 2.182770e-02 3.687000e-02
12000 4.127517e-02 1.863480e-02 2.555275e-02 8.782864e-02 7.835388e-03 7.592773e-02 3.679752e-02 2.164173e-02 1.773834e-04 1.839066e-02 1.830959e-02
13000 4.469977e-02 3.542423e-02 5.818844e-02 3.394127e-03 1.465225e-02 5.027294e-02 5.257511e-02 4.851627e-02 4.758739e-02 3.287888e-02 6.420898e-02
14000 7.147111e-02 1.038380e-01 9.999847e-02 6.574726e-02 6.600380e-02 7.432270e-02 3.991127e-03 5.159092e-02 8.713436e-02 7.440948e-02 1.701164e-02
15000 4.710618e-02 5.901909e-02 3.141308e-02 5.287933e-02 7.823086e-02 1.593590e-02 8.756638e-02 1.340961e-02 2.114010e-02 1.576996e-02 2.521515e-03
16000 4.438750e-02 5.623245e-02 7.649422e-03 1.093197e-02 9.252357e-02 7.184982e-03 2.758694e-02 3.571796e-02 2.397919e-02 4.010677e-02 5.941200e-02
17000 4.292171e-02 2.204514e-02 4.500484e-02 8.033752e-03 4.069042e-02 1.155472e-02 7.505417e-04 7.663631e-02 8.835983e-02 1.725197e-02 8.874893e-03
18000 4.518465e-02 1.081467e-03 2.166653e-02 6.037617e-02 7.830620e-03 4.403114e-02 3.352737e-02 8.552170e-02 4.961300e-02 5.321789e-02 2.385235e-02
19000 4.962234e-02 5.943203e-02 2.579212e-02 1.947689e-02 3.118801e-02 4.629993e-02 7.700920e-02 8.390331e-02 4.416466e-02 4.157639e-02 1.677322e-02
20000 7.754261e-02 1.455030e-01 1.150427e-01 1.326218e-01 3.398991e-02 4.687500e-02 6.022453e-03 6.168938e-02 1.552105e-02 2.618980e-02 3.582001e-03
21000 4.842161e-02 6.665039e-02 3.913593e-02 4.597092e-02 7.235050e-02 3.118896e-02 4.893303e-02 4.305458e-02 4.525089e-02 5.257607e-02 9.588242e-03
22000 3.781707e-02 4.402351e-02 7.668495e-03 2.764702e-02 4.611874e-02 4.209614e-02 2.983952e-02 5.193996e-02 3.606606e-02 4.953766e-02 1.726723e-02
23000 2.238437e-02 2.927303e-02 1.336575e-02 4.119778e-02 2.585602e-02 4.046440e-03 2.514744e-02 3.340721e-03 4.835129e-04 3.057194e-02 3.801346e-03
24000 2.806209e-02 1.690006e-02 2.623558e-03 3.537750e-02 3.044987e-02 4.800892e-02 4.622364e-02 1.189041e-02 2.099228e-02 1.470757e-02 1.279449e-02
25000 3.368586e-02 6.780624e-04 2.848339e-02 4.239845e-02 1.103973e-02 2.912521e-02 2.506447e-02 4.394150e-02 4.710102e-02 3.106403e-02 4.500294e-02
26000 2.543475e-02 3.655434e-02 2.131271e-02 1.076126e-02 5.674362e-03 2.446747e-02 3.167057e-02 2.571487e-02 4.180145e-02 1.861668e-02 1.318836e-02
27000 1.454126e-02 2.922916e-02 7.251740e-03 1.275826e-02 4.493713e-03 1.076031e-02 2.134514e-02 1.668262e-02 2.546310e-03 9.453773e-03 8.889198e-03
28000 2.741287e-02 1.375198e-02 2.275944e-02 5.112553e-02 4.937172e-03 1.861668e-02 7.404327e-03 2.742386e-02 4.256153e-02 1.709938e-03 3.466225e-02
29000 2.837992e-02 9.119987e-03 3.440475e-02 2.373981e-02 4.011154e-03 3.596973e-02 4.697418e-02 1.706600e-02 2.272797e-02 2.500248e-02 3.569794e-02
30000 1.936144e-02 1.776314e-02 1.853180e-02 3.013325e-02 2.472687e-02 1.366711e-02 1.092434e-02 8.325577e-04 2.726173e-02 2.254295e-02 3.472328e-03
31000 1.541022e-02 6.202698e-03 1.841068e-02 9.335518e-03 4.725456e-03 4.823685e-03 7.018089e-03 1.255035e-02 3.189659e-02 2.275944e-02 1.106453e-02
32000 2.106824e-02 2.166080e-02 1.658344e-02 2.310658e-02 2.182865e-02 3.157902e-02 1.277351e-02 2.239418e-02 1.693058e-02 2.572060e-02 8.603096e-03
33000 1.527472e-02 1.277351e-02 3.278732e-03 1.765823e-02 1.904392e-02 2.131844e-02 6.514549e-03 8.541107e-03 2.598286e-02 9.761810e-03 1.202106e-02
34000 1.342335e-02 2.383995e-02 1.017189e-02 2.743721e-03 1.948357e-03 7.631302e-03 1.091862e-02 2.549458e-02 9.621620e-03 1.391602e-02 2.251625e-03
35000 1.974462e-02 4.810333e-03 3.862858e-02 2.124119e-02 2.398396e-02 1.677799e-02 1.409245e-02 2.783203e-02 3.761292e-03 5.448341e-03 7.630348e-03
36000 2.166221e-02 3.588772e-02 5.917549e-03 5.559921e-04 1.836872e-02 2.805328e-02 7.158279e-03 2.093506e-02 2.764702e-02 2.245998e-02 2.205753e-02
37000 1.040488e-02 6.202698e-03 7.017136e-03 9.295464e-03 1.120663e-02 8.106232e-05 1.261330e-02 2.262020e-02 4.824638e-03 8.296013e-03 4.475594e-03
38000 1.226403e-02 1.779938e-02 1.092434e-02 5.537033e-03 1.464939e-02 1.389790e-02 1.911545e-02 1.301765e-03 9.870529e-03 2.098083e-03 1.267147e-02
39000 1.411098e-02 1.822948e-02 8.133888e-03 1.646137e-02 3.351974e-02 1.029968e-03 1.058388e-02 7.794380e-03 4.692078e-04 2.661705e-03 4.127502e-03
40000 1.614636e-02 2.742958e-02 1.203632e-02 5.616188e-03 1.643848e-02 1.586533e-02 1.666069e-02 1.668262e-02 7.152557e-03 1.975536e-02 1.260948e-02
41000 1.916815e-02 3.294086e-02 1.364899e-02 1.717567e-02 2.294827e-02 1.006413e-02 2.105522e-02 1.766396e-02 1.374531e-02 1.291370e-02 1.920509e-02
42000 1.559068e-02 2.976513e-02 4.810333e-03 1.944447e-02 8.057594e-03 1.212502e-02 1.554298e-02 1.274872e-02 8.645058e-03 3.096581e-03 2.105045e-02
43000 9.974548e-03 1.584625e-02 2.423286e-03 8.354187e-03 5.696297e-03 6.266594e-03 7.969856e-03 1.531315e-02 3.594398e-03 6.428719e-03 1.562595e-02
44000 8.705857e-03 1.177692e-02 5.693436e-04 3.820419e-03 7.549286e-03 4.873276e-04 7.569313e-03 3.252029e-04 1.084709e-02 1.543999e-02 1.155949e-02
45000 1.094476e-02 8.873940e-03 9.717941e-04 1.445770e-03 5.347252e-03 1.665497e-02 1.122570e-02 1.122570e-02 1.812077e-02 1.128864e-02 1.011372e-02
46000 1.135860e-02 1.519108e-02 1.122570e-02 5.922318e-04 7.749557e-03 2.269745e-03 9.606361e-03 1.511860e-02 1.961613e-02 8.526802e-03 9.459496e-03
47000 1.215791e-02 1.855469e-02 4.474640e-03 9.931564e-03 9.210587e-03 1.953125e-03 1.025009e-02 3.522873e-03 1.082230e-02 2.599716e-03 2.617645e-02
48000 1.294865e-02 1.897717e-02 1.377678e-02 6.773949e-03 3.155708e-03 1.179695e-02 2.385998e-02 1.850128e-04 1.214409e-02 1.340389e-02 5.937576e-03
49000 1.449732e-02 1.982784e-02 2.108192e-02 1.402092e-02 1.047421e-02 1.006413e-02 1.401997e-02 1.074314e-02 1.365376e-02 1.767826e-02 6.754875e-03
50000 1.184420e-02 1.861382e-02 1.603222e-02 4.815102e-03 9.098053e-04 1.006794e-02 1.440525e-02 5.552292e-03 1.398849e-02 1.109028e-02 1.081467e-02
51000 1.111645e-02 1.733494e-02 1.384830e-02 9.435654e-03 1.732826e-03 9.015083e-03 1.402092e-02 4.878044e-03 1.278114e-02 1.204395e-02 6.432533e-03
52000 1.086223e-02 2.194881e-02 7.382393e-03 7.911682e-03 4.024506e-04 8.477211e-03 8.598328e-03 7.184982e-03 1.181889e-02 1.334095e-02 8.111000e-03
53000 1.058366e-02 2.034378e-02 8.136749e-03 7.261276e-03 1.461029e-03 1.434231e-02 8.051872e-03 8.766174e-03 1.067543e-02 1.047421e-02 3.761292e-03
54000 9.929219e-03 1.464844e-02 3.259659e-03 7.081032e-03 6.189346e-03 1.456738e-02 7.545471e-03 6.266594e-03 7.793427e-03 1.621819e-02 6.329536e-03
55000 9.595662e-03 1.049328e-02 4.882812e-03 1.104069e-02 9.349823e-03 1.245117e-02 9.258270e-03 5.352974e-03 7.626534e-03 1.543522e-02 3.418922e-03
56000 9.710235e-03 6.695747e-03 7.731438e-03 1.018620e-02 4.480362e-03 2.058887e-02 1.017189e-02 1.274109e-03 6.348610e-03 1.122665e-02 4.371643e-03
57000 9.472445e-03 1.218891e-02 7.916451e-03 8.234024e-03 3.883362e-03 1.708508e-02 7.889748e-03 5.104065e-03 7.550240e-03 9.698868e-03 8.478165e-03
58000 1.196179e-02 1.670074e-02 9.350777e-03 1.155281e-02 7.139206e-03 1.718903e-02 6.285667e-03 9.864807e-03 1.702309e-02 1.032639e-02 7.165909e-03
59000 1.189851e-02 1.983452e-02 6.994247e-03 1.072407e-02 9.746552e-03 1.694965e-02 9.765625e-04 1.041126e-02 1.364899e-02 1.179695e-02 6.427765e-03
60000 1.196996e-02 1.592827e-02 7.889748e-03 1.025486e-02 8.873940e-03 1.315975e-02 3.992081e-03 1.562023e-02 1.287270e-02 1.489353e-02 1.059723e-02


==> Figures/Example1/Discretization_error/RMSE_abs_err_Y_0_N_32.dat <==
0 5.340206e+00 5.053467e+00 3.905439e+00 2.569017e-01 7.193477e+00 4.848061e-01 8.650328e+00 6.791239e-01 9.309668e+00 1.700182e+00 5.243186e+00
1000 9.130019e-01 1.276665e-01 2.519894e-02 1.811981e-02 8.985405e-01 2.352238e-02 1.710432e+00 7.333755e-04 2.129236e+00 3.399372e-02 2.239542e-01
2000 5.045274e-02 1.041126e-02 2.494812e-03 7.317543e-02 1.250553e-02 4.809380e-03 7.256889e-02 9.113312e-03 1.171017e-01 2.504158e-02 1.080894e-02
3000 1.881123e-02 3.968239e-03 8.855820e-03 3.265381e-02 8.459091e-03 1.049042e-04 1.088619e-02 7.405281e-03 2.807522e-02 2.897453e-02 2.248383e-02
4000 2.900621e-02 2.506447e-02 1.328754e-02 8.124352e-03 1.143456e-03 1.104546e-02 1.043606e-02 8.001328e-04 8.952141e-03 8.438683e-02 1.042461e-02
5000 2.022716e-02 5.741119e-04 3.058529e-02 3.546238e-02 2.618217e-02 1.251888e-02 1.107216e-02 1.099014e-02 2.432919e-02 1.474762e-02 1.732826e-03
6000 2.940745e-02 6.108856e-02 2.116013e-02 2.960873e-02 3.069496e-02 5.072594e-03 1.197815e-03 1.912975e-02 1.699066e-02 4.401302e-02 5.533218e-03
7000 2.432726e-02 4.670811e-02 2.221680e-02 1.847458e-02 1.065636e-02 5.946159e-03 2.660942e-02 2.561188e-02 7.916451e-03 3.581047e-03 3.623772e-02
8000 1.735278e-02 2.425575e-02 1.481915e-02 1.999474e-02 1.138687e-03 6.519318e-03 4.724503e-03 3.114510e-02 2.325630e-02 9.362221e-03 1.178169e-02
9000 3.761209e-02 1.156044e-02 6.656647e-04 7.871628e-03 7.788658e-03 7.633018e-02 1.410484e-03 3.670883e-02 7.598209e-02 1.852989e-03 3.061771e-02
10000 2.583709e-02 4.678917e-02 2.143097e-02 7.892609e-03 1.735783e-02 3.855038e-02 4.077053e-02 6.035805e-03 1.271915e-02 6.676674e-03 1.650143e-02
11000 4.286614e-02 8.051872e-03 1.682663e-02 2.025604e-03 8.552647e-02 8.187485e-02 4.092979e-02 1.852989e-03 1.862240e-02 1.747799e-02 4.091167e-02
12000 2.908457e-02 1.010990e-02 2.994823e-02 9.381294e-03 2.930164e-02 1.360893e-02 3.993988e-02 2.839375e-02 7.085800e-04 6.121635e-02 1.337433e-02
13000 3.802846e-02 4.042339e-02 5.305099e-02 7.993698e-03 2.707672e-02 5.524349e-02 3.010178e-02 2.992439e-02 6.669998e-03 4.485512e-02 4.802322e-02
14000 2.568602e-02 8.385658e-03 5.329609e-02 1.117706e-02 2.695465e-02 3.095245e-02 3.182125e-02 1.911068e-02 1.945400e-02 9.606361e-03 5.370140e-03
15000 2.752333e-02 5.932140e-02 3.902435e-03 2.238274e-02 3.580761e-02 5.932808e-03 7.884979e-03 3.131199e-02 3.358650e-02 1.383781e-03 7.080078e-03
16000 3.200038e-02 3.572941e-02 1.825237e-02 1.569271e-02 5.059147e-02 4.289150e-02 1.082706e-02 2.702713e-02 3.337860e-03 4.345798e-02 3.518009e-02
17000 2.711377e-02 3.923416e-02 1.105309e-02 4.392624e-02 3.196716e-03 2.083683e-02 3.913593e-02 8.789062e-03 1.431942e-02 4.498482e-03 3.849697e-02
18000 2.934284e-02 3.027439e-02 7.969856e-03 5.476093e-02 3.477192e-02 5.476570e-02 1.793861e-03 1.145554e-02 1.682663e-02 2.039909e-03 1.044273e-03
19000 2.368780e-02 3.840828e-02 7.635117e-03 1.034737e-03 8.010864e-05 4.117393e-02 3.498077e-02 1.165104e-02 4.313469e-03 3.165722e-02 1.035690e-03
20000 3.097838e-02 2.376652e-02 6.126404e-03 4.629993e-02 4.427528e-02 4.522038e-02 3.032780e-02 1.392365e-04 4.046154e-02 1.342773e-02 1.039791e-02
21000 1.153446e-02 1.405716e-03 5.877495e-03 1.822472e-02 6.203651e-03 7.469177e-03 5.449295e-03 1.050282e-02 2.359962e-02 1.033115e-02 7.988930e-03
22000 1.232133e-02 1.212120e-02 1.456738e-02 5.103111e-03 1.007652e-02 1.131153e-02 1.741982e-02 1.790047e-02 9.943008e-03 6.324768e-03 1.186371e-02
23000 1.119841e-02 1.302719e-03 2.870560e-03 2.628136e-02 9.436607e-03 3.602982e-03 3.472328e-03 1.350880e-02 1.456738e-02 6.285667e-03 2.259254e-03
24000 1.078682e-02 3.748894e-03 2.020454e-02 4.945755e-03 6.939888e-03 2.216339e-03 2.188778e-02 2.849579e-03 9.607315e-03 4.096031e-03 8.213997e-03
25000 1.162882e-02 1.133537e-02 4.783630e-03 3.213882e-04 8.599281e-03 1.276302e-02 2.398491e-02 1.638126e-02 6.207466e-03 8.037567e-03 4.149437e-03
26000 1.604234e-02 1.030827e-02 9.195328e-03 2.504253e-02 9.096146e-03 6.492615e-03 2.536678e-02 1.171970e-02 5.859375e-03 2.205086e-02 1.814747e-02
27000 1.738720e-02 2.437592e-03 6.022453e-03 6.456375e-04 2.275848e-02 1.576996e-02 1.749229e-02 2.178764e-02 2.172852e-02 3.100109e-02 9.536743e-07
28000 8.966953e-03 8.463860e-03 7.951736e-03 1.670647e-02 5.553246e-03 8.037567e-03 2.117157e-03 5.208015e-03 1.238918e-02 2.765656e-03 1.009464e-02
29000 1.026437e-02 2.048779e-02 3.337860e-03 1.398849e-02 9.607315e-03 2.025604e-03 7.653236e-03 7.401466e-03 1.421356e-02 2.116203e-03 3.277779e-03
30000 1.350170e-02 1.667500e-02 2.231693e-02 2.309322e-02 1.280022e-02 2.622604e-03 1.766396e-02 1.764297e-04 2.119064e-03 3.839493e-03 3.399849e-03
31000 4.048831e-03 4.801750e-03 8.583069e-05 2.618790e-03 1.009655e-02 2.026558e-03 1.609802e-03 2.991676e-03 3.010750e-03 1.885414e-03 1.949310e-03
32000 8.000458e-03 8.525848e-03 5.611420e-03 9.033203e-03 6.505966e-03 1.061440e-03 1.360512e-02 7.514954e-03 8.305550e-03 3.335953e-03 9.442329e-03
33000 6.566073e-03 1.705170e-03 1.019478e-02 7.514954e-04 2.277374e-03 8.124352e-03 1.221180e-02 4.724503e-03 7.242203e-03 2.661705e-03 4.642487e-03
34000 8.398493e-03 3.746986e-03 1.597404e-02 8.870125e-03 4.801750e-03 1.456833e-02 1.640320e-04 5.692482e-03 5.208015e-03 5.317688e-03 5.859375e-03
35000 6.285882e-03 4.642487e-03 7.501602e-03 2.684593e-03 5.692482e-03 8.300781e-03 9.990692e-03 2.038956e-03 9.114265e-03 4.615784e-03 6.599426e-04
36000 9.624458e-03 7.085800e-04 1.128387e-02 7.320404e-03 5.212784e-03 1.402855e-03 5.944252e-03 1.397419e-02 1.977444e-02 8.119583e-03 5.308151e-03
37000 7.282160e-03 1.410484e-03 5.939484e-03 1.002789e-02 7.641792e-03 1.790047e-02 5.064011e-04 5.607605e-04 7.324219e-04 1.866341e-03 3.009796e-03
38000 8.455974e-03 3.748894e-03 2.747536e-03 2.039909e-03 1.691818e-02 7.867813e-04 2.546310e-03 1.068020e-02 4.062653e-04 5.696297e-03 1.578808e-02
39000 8.706631e-03 8.521080e-03 1.047421e-02 3.743172e-03 1.518250e-03 2.771378e-03 1.433659e-02 1.335526e-02 8.056641e-03 4.782677e-03 8.947372e-03
40000 7.443686e-03 2.179146e-03 9.923935e-03 6.573677e-03 1.617241e-02 5.180359e-03 2.116203e-03 2.876282e-03 1.167297e-03 9.937286e-03 2.528191e-03
41000 4.810764e-03 5.366325e-03 1.668930e-04 7.319450e-03 7.726669e-03 1.790047e-03 4.158020e-04 1.402855e-03 4.930496e-04 8.975029e-03 1.787186e-03
42000 4.242164e-03 2.871513e-03 2.301216e-03 1.953125e-03 7.568359e-03 6.525040e-03 3.562927e-03 1.039505e-04 3.273010e-03 6.162643e-03 1.162529e-03
43000 1.301381e-03 1.527786e-03 1.646042e-03 1.907349e-04 4.081726e-04 2.283096e-03 1.057625e-03 9.536743e-04 9.031296e-04 8.907318e-04 1.685143e-03
44000 5.994408e-03 3.979683e-03 5.367279e-03 3.480911e-03 2.519608e-03 2.925873e-03 7.239342e-03 1.251030e-02 4.262924e-04 3.829002e-03 7.993698e-03
45000 4.007226e-03 5.200386e-03 1.898766e-03 2.197266e-03 5.720139e-03 3.299713e-04 1.794815e-03 8.866310e-03 2.057076e-03 1.885414e-03 1.628876e-03
46000 4.742622e-03 7.105827e-03 3.232956e-03 3.108978e-04 1.523972e-03 2.906799e-03 1.035881e-02 1.306534e-03 6.176949e-03 8.583069e-05 2.436638e-03
47000 4.210444e-03 9.946823e-04 8.138657e-03 5.944252e-03 2.038956e-03 1.550674e-03 3.002167e-03 7.143021e-04 2.626419e-03 7.581711e-04 7.152557e-03
48000 4.125140e-03 4.864693e-03 5.231857e-03 6.079674e-03 2.618790e-03 5.150795e-03 2.138138e-03 4.701614e-04 3.252029e-03 1.867294e-03 5.470276e-03
49000 4.772541e-03 4.340172e-03 4.204750e-03 4.339218e-04 1.378059e-03 0.000000e+00 9.258270e-03 4.308701e-03 3.814697e-06 3.172874e-03 8.649826e-03
50000 2.596886e-03 2.260208e-04 8.106232e-04 5.693436e-04 2.709389e-03 2.053261e-03 2.765656e-03 2.843857e-03 6.176949e-03 8.773804e-04 4.339218e-04
51000 2.368096e-03 4.835129e-04 2.033234e-03 4.701614e-04 1.649857e-03 2.495766e-03 1.383781e-03 1.709938e-03 4.326820e-03 3.345490e-03 2.790451e-03
52000 2.624387e-03 1.134872e-03 2.173424e-03 3.890991e-04 2.441406e-04 3.091812e-03 3.480911e-04 1.569748e-03 6.917000e-03 5.750656e-04 1.526833e-03
53000 2.486466e-03 8.182526e-04 2.789497e-03 2.849579e-03 4.701614e-04 8.125305e-04 1.000404e-03 4.072189e-04 5.714417e-03 2.115250e-03 2.465248e-03
54000 2.708859e-03 4.014969e-04 2.521515e-03 2.785683e-03 4.620552e-03 3.890991e-04 2.277374e-03 2.876282e-03 4.718781e-03 1.305580e-03 4.100800e-04
55000 2.291460e-03 1.278877e-03 6.098747e-03 5.464554e-04 1.134872e-03 1.220703e-03 4.215240e-04 2.097130e-03 9.174347e-04 1.039505e-03 2.025604e-03
56000 3.109179e-03 3.490448e-03 3.992081e-03 4.805565e-03 8.964539e-04 3.767014e-03 7.333755e-04 3.724098e-03 3.824234e-03 5.607605e-04 1.056671e-03
57000 2.435575e-03 1.573563e-04 1.278877e-03 3.577232e-03 4.882812e-04 1.058578e-03 4.024506e-04 1.527786e-03 1.705170e-03 1.061440e-03 6.080627e-03
58000 2.323649e-03 1.623154e-03 4.235268e-03 2.770424e-03 1.305580e-03 2.450943e-04 1.215935e-03 3.175735e-04 1.465797e-03 4.236221e-03 1.519203e-03
59000 3.544936e-03 3.273010e-03 4.742622e-03 2.174377e-03 3.887177e-03 2.930641e-03 3.643036e-03 3.991127e-03 2.848625e-03 4.940987e-03 1.518250e-03
60000 2.078389e-03 2.623558e-03 2.870560e-03 1.544952e-03 6.675720e-05 3.247261e-03 1.116753e-03 2.527237e-03 2.116203e-03 5.731583e-04 1.642227e-03


==> Figures/Example1/Discretization_error/RMSE_abs_err_Z_0_N_1024.dat <==
0 1.196478e+01 1.206894e+01 1.193249e+01 1.196468e+01 1.189998e+01 1.200773e+01 1.191814e+01 1.188041e+01 1.197375e+01 1.206997e+01 1.193006e+01
1000 8.440744e+00 8.803041e+00 8.377090e+00 8.409347e+00 8.724733e+00 7.910157e+00 8.696957e+00 8.121814e+00 8.653381e+00 8.288149e+00 8.379045e+00
2000 5.463276e+00 5.639764e+00 5.119601e+00 5.177855e+00 5.641695e+00 5.372316e+00 5.631265e+00 5.357028e+00 5.593516e+00 5.587372e+00 5.480951e+00
3000 3.400565e+00 3.484382e+00 3.285619e+00 3.609125e+00 3.304172e+00 3.530384e+00 3.509875e+00 3.397350e+00 3.154787e+00 3.726320e+00 2.931879e+00
4000 1.902225e+00 2.141107e+00 2.353035e+00 1.642341e+00 1.015787e+00 1.940021e+00 1.483394e+00 2.126147e+00 1.971285e+00 2.287849e+00 1.652123e+00
5000 9.186218e-01 6.088870e-01 1.216315e+00 6.122360e-01 3.153480e-01 1.375246e+00 9.909500e-01 9.782780e-01 1.128907e+00 8.724930e-01 4.982280e-01
6000 3.113284e-01 4.485800e-02 3.249720e-01 3.200890e-01 6.567400e-02 3.037140e-01 4.367640e-01 2.956540e-01 4.208345e-01 2.631050e-01 3.716480e-01
7000 2.950627e-01 2.946780e-01 6.050390e-01 9.547300e-02 3.884430e-01 4.480750e-01 1.332240e-01 9.822300e-02 3.879900e-02 8.465000e-02 1.444690e-01
8000 5.920094e-01 6.902570e-01 9.650880e-01 2.556300e-01 6.224960e-01 5.168260e-01 5.397340e-01 5.999120e-01 4.218140e-01 6.713880e-01 3.115270e-01
9000 6.876420e-01 6.161510e-01 1.262151e+00 3.007970e-01 9.658010e-01 3.715070e-01 8.344000e-01 1.151530e-01 3.691210e-01 8.491770e-01 1.665670e-01
10000 7.915520e-01 1.105641e+00 7.092460e-01 1.506190e-01 1.219555e+00 7.964430e-01 6.620500e-01 7.203830e-01 1.913260e-01 1.134939e+00 3.373400e-01
11000 8.827949e-01 1.143067e+00 9.004610e-01 7.662850e-01 9.418890e-01 1.078363e+00 1.341304e+00 7.509720e-01 4.454930e-01 6.091350e-01 3.256630e-01
12000 9.361533e-01 7.863750e-01 1.151609e+00 7.366450e-01 6.654540e-01 1.133859e+00 1.255070e+00 9.137470e-01 3.573580e-01 7.912770e-01 1.176509e+00
13000 1.004017e+00 9.186980e-01 1.009540e+00 1.122562e+00 9.697960e-01 1.123048e+00 8.247200e-01 1.566162e+00 6.257520e-01 6.849810e-01 8.727265e-01
14000 9.632590e-01 5.525070e-01 9.943990e-01 1.142107e+00 9.663660e-01 1.588680e+00 8.876900e-01 7.280990e-01 6.744870e-01 8.307350e-01 8.713410e-01
15000 8.853606e-01 3.572410e-01 9.244850e-01 8.007620e-01 1.013676e+00 1.355453e+00 9.301740e-01 9.987040e-01 6.074060e-01 6.884800e-01 8.029620e-01
16000 7.377301e-01 8.122200e-02 7.011560e-01 5.503070e-01 9.144930e-01 1.564510e+00 3.764630e-01 3.544170e-01 5.049590e-01 5.707990e-01 7.136400e-01
17000 7.716477e-01 2.294750e-01 8.019295e-01 5.025150e-01 9.798060e-01 1.218763e+00 5.911220e-01 2.460730e-01 6.518390e-01 7.220950e-01 1.097468e+00
18000 8.082746e-01 2.783800e-02 7.424300e-01 9.733690e-01 6.832900e-01 1.068903e+00 9.353770e-01 2.114190e-01 6.074400e-01 1.215336e+00 8.115180e-01
19000 8.702620e-01 7.521340e-01 1.336352e+00 1.169922e+00 4.313790e-01 8.538210e-01 4.267560e-01 5.478660e-01 6.631610e-01 1.005616e+00 1.002436e+00
20000 7.013223e-01 8.226805e-01 8.938690e-01 8.108510e-01 1.874940e-01 4.723510e-01 2.345580e-01 6.274410e-01 7.594490e-01 9.007060e-01 8.308080e-01
21000 6.806280e-01 8.117480e-01 8.284400e-01 9.113750e-01 3.383970e-01 4.010440e-01 3.700520e-01 6.448470e-01 6.659410e-01 8.347780e-01 6.987460e-01
22000 6.909475e-01 6.823130e-01 7.355360e-01 8.088230e-01 4.893200e-01 4.001265e-01 4.060680e-01 7.363320e-01 6.833530e-01 8.212890e-01 9.301760e-01
23000 6.672616e-01 6.447940e-01 7.703210e-01 7.519680e-01 5.288850e-01 5.305120e-01 4.396230e-01 6.940180e-01 5.854530e-01 7.468430e-01 8.609000e-01
24000 6.459185e-01 7.857150e-01 6.321370e-01 5.909910e-01 4.846930e-01 5.787940e-01 4.068150e-01 6.992170e-01 6.254920e-01 7.241020e-01 8.160850e-01
25000 5.545252e-01 6.687620e-01 6.545980e-01 5.353950e-01 5.693390e-01 5.300330e-01 2.988425e-01 6.440370e-01 5.401120e-01 5.122660e-01 4.992830e-01
26000 5.641036e-01 5.866740e-01 6.619370e-01 4.453280e-01 6.081550e-01 5.229640e-01 3.178640e-01 7.509570e-01 6.589310e-01 5.002480e-01 4.568460e-01
27000 5.447656e-01 6.298970e-01 6.659530e-01 3.701945e-01 6.231050e-01 4.640500e-01 3.683480e-01 7.485295e-01 5.299690e-01 4.948740e-01 4.062530e-01
28000 5.305023e-01 5.866640e-01 5.393790e-01 5.043190e-01 4.738170e-01 5.371040e-01 3.083640e-01 7.563620e-01 5.889250e-01 4.171720e-01 4.731430e-01
29000 5.606645e-01 5.378460e-01 6.045680e-01 4.668110e-01 4.802075e-01 5.613410e-01 4.551550e-01 6.444710e-01 7.183230e-01 5.208140e-01 5.615220e-01
30000 5.937445e-01 7.463210e-01 5.568650e-01 4.255350e-01 4.966440e-01 5.400430e-01 4.899730e-01 6.579730e-01 7.359140e-01 6.224950e-01 5.803260e-01
31000 5.760342e-01 7.025740e-01 5.116990e-01 4.584760e-01 4.890330e-01 4.907210e-01 4.778010e-01 6.579730e-01 6.942600e-01 6.102740e-01 5.974060e-01
32000 5.541500e-01 6.909010e-01 4.662450e-01 4.172545e-01 4.794280e-01 4.800570e-01 4.495390e-01 6.030890e-01 6.623710e-01 6.108410e-01 6.033430e-01
33000 5.480154e-01 6.574110e-01 4.719040e-01 4.011200e-01 4.626610e-01 4.912110e-01 4.789250e-01 6.154185e-01 6.275000e-01 6.210310e-01 5.869760e-01
34000 5.280549e-01 6.271370e-01 4.635590e-01 4.043740e-01 4.843550e-01 4.958440e-01 4.909510e-01 5.765990e-01 5.781290e-01 5.988910e-01 5.194710e-01
35000 5.141245e-01 5.918720e-01 4.479330e-01 3.853170e-01 4.605265e-01 4.950530e-01 4.628910e-01 5.784280e-01 5.739690e-01 5.852190e-01 5.156390e-01
36000 5.095906e-01 6.139400e-01 4.446570e-01 3.888960e-01 4.862490e-01 4.765660e-01 4.987150e-01 5.876470e-01 5.580890e-01 5.350810e-01 4.642945e-01
37000 5.034247e-01 6.411170e-01 4.110540e-01 4.409760e-01 4.699650e-01 4.405060e-01 5.109120e-01 5.884510e-01 5.560885e-01 4.960940e-01 4.270200e-01
38000 4.880246e-01 5.972300e-01 4.238070e-01 4.123510e-01 4.147890e-01 4.711130e-01 4.846380e-01 5.660850e-01 5.487640e-01 5.090360e-01 4.071460e-01
39000 4.754482e-01 5.527325e-01 3.495880e-01 4.099850e-01 4.506200e-01 3.867160e-01 5.215000e-01 5.416870e-01 5.418210e-01 5.261200e-01 4.199170e-01
40000 4.744532e-01 5.149510e-01 3.400120e-01 3.811045e-01 4.756000e-01 3.877690e-01 5.505510e-01 5.397790e-01 4.953440e-01 5.268380e-01 4.807110e-01
41000 4.701713e-01 5.068550e-01 3.483870e-01 3.770290e-01 4.758140e-01 3.972750e-01 5.370480e-01 5.393690e-01 4.910400e-01 5.137480e-01 4.707030e-01
42000 4.677911e-01 5.033430e-01 3.582320e-01 3.758970e-01 4.630570e-01 3.981970e-01 5.276060e-01 5.319040e-01 4.936320e-01 5.077960e-01 4.790620e-01
43000 4.655794e-01 4.886950e-01 3.517300e-01 3.774370e-01 4.614100e-01 4.159960e-01 5.063430e-01 5.430270e-01 4.990270e-01 4.860640e-01 4.900480e-01
44000 4.656195e-01 4.792460e-01 3.649850e-01 3.691240e-01 4.633740e-01 4.202280e-01 5.051240e-01 5.490730e-01 5.012790e-01 4.819340e-01 4.872290e-01
45000 4.613382e-01 4.760100e-01 3.562010e-01 3.684080e-01 4.598860e-01 4.304830e-01 5.051310e-01 5.351570e-01 4.882200e-01 4.785170e-01 4.831580e-01
46000 4.659173e-01 4.727180e-01 3.535780e-01 3.800620e-01 4.714190e-01 4.421330e-01 5.108160e-01 5.363170e-01 4.921675e-01 4.745890e-01 4.940770e-01
47000 4.614614e-01 4.574400e-01 3.500370e-01 3.806190e-01 4.642770e-01 4.433590e-01 4.997390e-01 5.419900e-01 4.882020e-01 4.687490e-01 4.890180e-01
48000 4.523610e-01 4.353180e-01 3.534360e-01 3.667180e-01 4.587430e-01 4.474320e-01 4.914730e-01 5.295550e-01 4.843000e-01 4.462680e-01 4.807160e-01
49000 4.492664e-01 4.306480e-01 3.642520e-01 3.564610e-01 4.733130e-01 4.450720e-01 4.777190e-01 5.329400e-01 4.682460e-01 4.409220e-01 4.745310e-01
50000 4.501463e-01 4.172955e-01 3.666820e-01 3.683290e-01 4.707800e-01 4.338360e-01 4.709270e-01 5.520160e-01 4.624760e-01 4.413450e-01 4.868760e-01
51000 4.495163e-01 4.148100e-01 3.682260e-01 3.720730e-01 4.694850e-01 4.316590e-01 4.707790e-01 5.532065e-01 4.625855e-01 4.414690e-01 4.808920e-01
52000 4.493685e-01 4.154490e-01 3.686320e-01 3.762790e-01 4.658150e-01 4.333330e-01 4.680190e-01 5.495640e-01 4.633590e-01 4.438510e-01 4.813710e-01
53000 4.489294e-01 4.155220e-01 3.732750e-01 3.726180e-01 4.638680e-01 4.390270e-01 4.693150e-01 5.456690e-01 4.683380e-01 4.366920e-01 4.780890e-01
54000 4.486337e-01 4.179730e-01 3.737940e-01 3.710730e-01 4.636970e-01 4.383970e-01 4.667230e-01 5.451460e-01 4.682460e-01 4.323700e-01 4.818550e-01
55000 4.492071e-01 4.138020e-01 3.721470e-01 3.694030e-01 4.640320e-01 4.387360e-01 4.672650e-01 5.485680e-01 4.716790e-01 4.322030e-01 4.851050e-01
56000 4.474653e-01 4.108130e-01 3.716400e-01 3.679000e-01 4.660480e-01 4.412380e-01 4.623410e-01 5.437190e-01 4.709630e-01 4.307400e-01 4.810340e-01
57000 4.469248e-01 4.128400e-01 3.678450e-01 3.693850e-01 4.620970e-01 4.392240e-01 4.671000e-01 5.470550e-01 4.686850e-01 4.281440e-01 4.778600e-01
58000 4.466835e-01 4.141220e-01 3.720540e-01 3.667620e-01 4.599790e-01 4.357300e-01 4.659890e-01 5.486600e-01 4.694615e-01 4.245000e-01 4.802260e-01
59000 4.473690e-01 4.127810e-01 3.721295e-01 3.659470e-01 4.616680e-01 4.413450e-01 4.655150e-01 5.486565e-01 4.690670e-01 4.282850e-01 4.790630e-01
60000 4.467177e-01 4.113560e-01 3.706830e-01 3.635050e-01 4.653290e-01 4.401060e-01 4.646770e-01 5.534700e-01 4.680180e-01 4.259650e-01 4.731240e-01


==> Figures/Example1/Discretization_error/RMSE_abs_err_Z_0_N_32.dat <==
0 1.196478e+01 1.206894e+01 1.193249e+01 1.196468e+01 1.189998e+01 1.200773e+01 1.191814e+01 1.188041e+01 1.197375e+01 1.206997e+01 1.193006e+01
1000 4.438565e+00 4.508399e+00 4.291845e+00 4.316405e+00 4.604518e+00 4.437747e+00 4.535888e+00 4.413698e+00 4.459839e+00 4.316803e+00 4.489599e+00
2000 8.142891e-01 8.025570e-01 7.219080e-01 7.044320e-01 9.221410e-01 7.106770e-01 9.031480e-01 7.910995e-01 9.487090e-01 7.436350e-01 8.480750e-01
3000 1.154196e-01 1.078300e-01 9.172000e-02 1.865430e-01 5.344600e-02 1.491890e-01 2.042650e-01 3.655900e-02 4.851700e-02 6.103800e-02 6.422300e-02
4000 1.416693e-01 1.121245e-01 1.185760e-01 9.962850e-02 1.847935e-01 1.239430e-01 6.589700e-02 2.097210e-01 4.864800e-02 1.853220e-01 1.720380e-01
5000 1.319238e-01 8.079400e-02 1.638120e-01 1.762080e-01 1.659960e-01 1.617300e-02 1.135400e-01 1.378730e-01 3.938700e-02 1.757800e-01 1.321400e-01
6000 1.312608e-01 7.153700e-02 1.562640e-01 5.086000e-02 1.092950e-01 7.909900e-02 6.931500e-02 6.242300e-02 1.729110e-01 2.418630e-01 1.577090e-01
7000 1.081287e-01 8.404500e-02 5.037200e-02 9.814200e-02 5.401600e-02 2.685600e-02 2.163020e-01 1.631050e-01 1.276690e-01 4.573100e-02 4.760300e-02
8000 1.013642e-01 5.982900e-02 8.097400e-02 1.358200e-01 5.047000e-03 1.032550e-01 4.791600e-02 8.294600e-02 1.901880e-01 9.303600e-02 9.733100e-02
9000 1.393375e-01 1.236100e-01 2.329100e-01 9.832000e-03 2.224875e-01 1.198770e-01 1.755510e-01 9.992000e-03 3.824800e-02 1.179030e-01 1.198880e-01
10000 1.001270e-01 1.661940e-01 6.121400e-02 8.536800e-02 7.543400e-02 1.068540e-01 1.015450e-01 2.101300e-02 4.786800e-02 1.773240e-01 1.641000e-03
11000 9.808424e-02 1.039260e-01 1.059710e-01 1.500690e-01 4.979900e-02 7.567800e-02 1.178400e-01 1.047160e-01 1.367700e-02 6.610000e-02 1.184860e-01
12000 9.988095e-02 8.667400e-02 3.263300e-02 9.059100e-02 1.154810e-01 1.704280e-01 1.080770e-01 1.135080e-01 4.304400e-02 9.748750e-02 6.837500e-02
13000 1.083193e-01 6.646700e-02 7.619100e-02 1.083930e-01 4.638000e-02 1.621720e-01 1.863400e-02 1.263990e-01 1.640460e-01 1.342755e-01 7.511900e-02
14000 9.629971e-02 1.974890e-01 1.911800e-02 1.836120e-01 6.494100e-02 4.400500e-02 1.927000e-02 6.785500e-02 6.276200e-02 6.470000e-02 2.002500e-02
15000 1.061902e-01 7.063300e-02 2.524000e-03 1.726230e-01 9.263000e-03 1.878000e-02 1.054630e-01 1.209290e-01 5.421500e-02 1.499780e-01 1.623330e-01
16000 1.056438e-01 1.657910e-01 2.449300e-02 2.001890e-01 1.456700e-02 1.026135e-01 2.179200e-02 8.421200e-02 1.385400e-02 1.293950e-02 1.574050e-01
17000 8.391956e-02 9.234500e-02 6.428800e-02 1.491080e-01 1.052075e-01 6.744300e-02 9.478800e-02 4.227000e-03 5.832900e-02 8.225500e-02 2.726200e-02
18000 7.386396e-02 1.342900e-02 1.360900e-02 5.323800e-02 5.476700e-02 3.932500e-02 5.541700e-02 7.440100e-02 1.942740e-01 2.059000e-02 6.344000e-03
19000 9.002146e-02 1.213220e-01 3.670000e-02 6.939600e-02 2.079430e-01 3.509400e-02 7.429400e-02 8.130000e-04 2.522700e-02 7.544000e-02 6.194500e-02
20000 1.038139e-01 2.467600e-02 6.542700e-02 1.720540e-01 1.723570e-01 3.370900e-02 3.082200e-02 1.916330e-01 6.421400e-02 1.619000e-02 1.946900e-02
21000 4.716435e-02 2.367900e-02 2.026200e-02 3.607000e-02 6.378500e-02 9.203600e-02 1.774000e-02 4.094900e-02 4.004000e-02 1.074200e-02 6.101800e-02
22000 3.711043e-02 3.546400e-02 2.350000e-02 3.857400e-02 1.556200e-02 2.172600e-02 6.158800e-02 6.642250e-02 1.220200e-02 3.094300e-02 2.117450e-02
23000 2.741156e-02 8.804000e-03 4.490100e-02 4.877000e-03 3.269500e-02 3.149100e-02 2.752000e-03 1.782900e-02 2.840000e-02 1.887500e-02 4.298400e-02
24000 3.649031e-02 2.980300e-02 1.270200e-02 6.109000e-03 2.058400e-02 2.561700e-02 1.303000e-03 1.039240e-01 8.052000e-03 1.227200e-02 1.145800e-02
25000 4.513873e-02 3.467200e-02 4.078900e-02 1.365100e-02 4.396000e-03 4.175000e-02 3.192000e-03 3.827000e-03 3.759800e-02 1.188350e-01 4.700000e-04
26000 5.020211e-02 2.758100e-02 3.360900e-02 2.522000e-03 3.767800e-02 9.810000e-04 1.863100e-02 2.319400e-02 1.276080e-01 1.416700e-02 6.719900e-02
27000 3.576277e-02 4.075100e-02 5.100400e-02 1.245500e-02 2.984500e-02 1.009000e-02 2.482100e-02 3.858000e-02 4.517000e-02 3.491200e-02 4.490400e-02
28000 3.134419e-02 3.289700e-02 2.630200e-02 2.736300e-02 2.856450e-02 1.245200e-02 3.729200e-02 7.935000e-04 3.351400e-02 5.045500e-02 3.564600e-02
29000 4.071434e-02 5.113000e-03 7.976900e-02 1.658500e-02 5.431000e-03 1.764300e-02 2.074800e-02 5.906100e-02 2.579600e-02 7.030700e-02 6.657000e-03
30000 4.485755e-02 1.164100e-02 5.012900e-02 8.512400e-02 9.948000e-03 3.765800e-02 6.697400e-02 5.265700e-02 1.104900e-02 3.419500e-02 1.267800e-02
31000 3.004311e-02 2.960600e-02 1.115200e-02 5.486500e-02 3.782400e-02 2.693200e-02 1.887400e-02 3.296200e-02 1.936250e-02 2.165100e-02 2.392600e-02
32000 1.747178e-02 8.223000e-03 1.340800e-02 3.718500e-02 3.355000e-03 8.118000e-03 6.671000e-03 1.008900e-02 1.142000e-03 7.310000e-04 3.460100e-02
33000 1.816901e-02 3.035400e-02 1.294600e-02 1.058000e-03 9.990000e-03 2.369900e-02 3.228900e-02 1.636300e-02 1.343000e-02 7.061000e-03 3.009000e-03
34000 1.817966e-02 5.143000e-03 1.299000e-03 9.992000e-03 6.170000e-03 4.907000e-02 7.242000e-03 1.300500e-02 1.145700e-02 1.927300e-02 2.608000e-03
35000 8.682734e-03 3.494000e-03 6.999000e-03 8.542000e-03 4.073000e-03 7.746000e-03 5.610000e-03 8.708000e-03 7.098000e-03 1.961000e-02 9.560000e-04
36000 1.978888e-02 7.304000e-03 1.500000e-05 4.949400e-02 4.149000e-03 2.091700e-02 2.805900e-02 1.295600e-02 5.530000e-04 1.459000e-03 8.100000e-04
37000 2.291246e-02 2.149100e-02 3.425900e-02 1.466400e-02 4.239900e-02 1.149500e-02 5.655000e-04 1.124900e-02 3.558000e-02 6.896000e-03 5.392000e-03
38000 2.264295e-02 3.662700e-02 2.050800e-02 2.261000e-03 2.131900e-02 2.367800e-02 3.377200e-02 2.874600e-02 8.727000e-03 1.733600e-02 1.038000e-03
39000 1.696770e-02 1.367200e-02 2.879400e-02 8.525000e-03 1.393200e-02 6.423000e-03 1.220300e-02 1.887900e-02 2.593900e-02 1.564600e-02 1.149000e-02
40000 1.938733e-02 3.478000e-03 3.387100e-02 1.491300e-02 1.527000e-03 2.682000e-03 7.013000e-03 1.360500e-02 9.097000e-03 3.098600e-02 3.301900e-02
41000 9.844336e-03 7.001000e-03 1.464600e-02 1.484000e-03 7.816000e-03 1.239000e-02 6.770000e-03 8.055000e-03 2.032000e-03 1.562500e-02 1.139300e-02
42000 1.028037e-02 1.043300e-02 9.110000e-04 1.692100e-02 7.388000e-03 8.788000e-03 1.635600e-02 1.529000e-03 8.073000e-03 1.390900e-02 7.490000e-04
43000 8.814621e-03 9.994000e-03 7.589000e-03 7.648000e-03 9.820000e-04 8.775000e-03 6.180000e-03 1.889000e-03 6.838000e-03 1.977400e-02 1.875000e-03
44000 9.436348e-03 2.951000e-03 1.074400e-02 6.760000e-03 8.788000e-03 4.624000e-03 1.905700e-02 6.083000e-03 5.941000e-03 1.365500e-02 2.650000e-04
45000 7.631757e-03 7.078000e-03 1.219000e-03 1.953000e-03 2.442000e-03 1.724000e-03 1.806500e-02 5.635000e-03 7.549000e-03 6.087000e-03 8.122000e-03
46000 1.095702e-02 4.558000e-03 4.816000e-03 1.245300e-02 5.350000e-03 2.868000e-03 2.659400e-02 4.690000e-04 7.650000e-03 3.093000e-03 1.375200e-02
47000 1.169185e-02 8.463000e-03 2.750000e-03 1.481300e-02 1.877800e-02 4.656000e-03 1.994200e-02 7.525000e-04 7.546000e-03 9.048500e-03 1.253100e-02
48000 1.050198e-02 7.791000e-03 4.330000e-03 3.012000e-03 1.140800e-02 3.156000e-03 2.115800e-02 1.464000e-03 8.294000e-03 1.684700e-02 8.478000e-03
49000 1.166322e-02 8.132000e-03 1.174000e-02 2.624000e-03 1.100450e-02 1.385000e-03 2.607000e-03 8.714000e-03 4.072000e-03 2.923000e-02 8.529000e-03
50000 1.063324e-02 3.005000e-03 4.149000e-03 4.157000e-03 6.102000e-03 8.364000e-03 4.333000e-03 3.012000e-03 7.120000e-04 3.053600e-02 4.375000e-03
51000 8.577736e-03 4.100000e-04 9.830000e-04 4.880000e-04 5.308000e-03 4.412000e-03 6.105000e-03 2.261000e-03 4.240000e-04 2.288700e-02 1.097200e-02
52000 7.289651e-03 7.490000e-04 2.178000e-03 2.425000e-03 5.060000e-03 7.245000e-03 9.197000e-03 2.400000e-04 2.017000e-03 1.707000e-02 7.875000e-03
53000 8.198128e-03 4.085500e-03 5.693000e-03 1.282000e-03 1.725000e-03 8.318000e-03 5.310000e-03 7.115000e-04 6.531000e-03 1.861500e-02 1.145900e-02
54000 6.424768e-03 1.223000e-03 3.661000e-03 1.200000e-03 1.450000e-03 4.156000e-03 4.232000e-03 3.678000e-03 3.237000e-03 1.643800e-02 8.058500e-03
55000 6.285024e-03 3.421000e-03 4.717000e-03 5.843000e-03 7.320000e-04 5.062000e-03 4.639000e-03 6.674000e-03 3.171000e-03 1.464700e-02 3.179500e-03
56000 5.671134e-03 5.126000e-03 1.044000e-03 8.624000e-03 1.223000e-03 7.130000e-04 6.124000e-03 7.065000e-03 3.479000e-03 1.023700e-02 3.682000e-03
57000 5.124907e-03 4.332500e-03 4.060000e-04 5.874000e-03 2.620000e-04 3.641000e-03 7.814000e-03 5.437000e-03 5.796500e-03 8.376000e-03 1.227000e-03
58000 5.455653e-03 7.814000e-03 3.641000e-03 4.167000e-03 1.402000e-03 2.440000e-03 7.402000e-03 1.702000e-03 6.352000e-03 9.212000e-03 3.892000e-03
59000 5.419476e-03 7.388000e-03 1.627000e-03 4.398000e-03 8.301000e-03 1.219000e-03 1.388500e-03 4.720000e-04 8.707000e-03 6.916000e-03 4.577000e-03
60000 4.973514e-03 5.631000e-03 2.997000e-03 4.398000e-03 8.793000e-03 1.223500e-03 1.141000e-03 9.570000e-04 7.811000e-03 5.793000e-03 3.424000e-03


==> Figures/Example1/Distribution/BS_Y_0_approx.dat <==
5.037719
5.046865
5.073852
5.063488
5.069467
5.078688
5.078982
5.058764
5.058508
5.053466
5.071781
5.079870
4.997483
5.098270
5.102185
5.042225
5.058349
5.114626
5.058301
5.033814
5.119920
5.056724
5.066763
5.066689
5.062124
5.045786
5.088135
5.111405
5.078736
5.079176
5.032349
5.035730
5.066775
5.053219
5.071244
5.064536
5.078494
5.077139
5.069750
5.093640
5.109620
5.095870
5.062502
5.022300
5.045777
5.070509
5.080197
5.072471
5.054563
5.048022
5.062783
5.046998
5.047327
5.109121
5.055494
5.077964
5.119885
5.047644
5.047485
5.106287
5.103235
5.084713
5.066698
5.073814
5.049024
5.062268
5.067393
5.079959
5.071179
5.041918
5.080360
5.087399
5.067258
5.024581
5.083326
5.039060
5.060428
5.057740
5.073412
5.050951
5.043287
5.029467
5.061166
5.067514
5.082931
5.057694
5.098999
5.087081
5.087893
5.049269
5.070691
5.112830
5.076773
5.104611
5.061694
5.122439
5.063062
5.061362
5.062388
5.062378
5.055188
5.104969
5.073233
5.094729
5.045163
5.062379
5.074576
5.033617
5.114512
5.081864
5.058426
5.130174
5.073974
5.064538
5.045655
5.054446
5.012366
5.046060
5.072752
5.025998
5.099046
5.072012
5.065429
5.021231
5.078989
5.039024
5.069543
5.025889
5.034263
5.040405
5.040820
5.048385
5.053479
5.074573
5.100753
5.059159
5.087635
5.082567
5.046497
5.079300
5.049965
5.046262
5.101854
5.091505
5.093301
5.089761
5.063270
5.054029
5.046753
5.039187
5.060070
5.067496
5.058231
5.066776
5.075565
5.054943
5.106734
5.105918
5.028812
5.024366
5.085937
5.070067
5.103224
5.062255
5.035154
5.056164
5.055899
5.061160
5.086867
5.072058
5.080944
5.043008
5.078003
5.088001
5.085291
5.051343
5.095543
5.056808
5.063845
5.048938
5.084970
5.029897
5.035644
5.081506
5.083508
5.051965
5.043445
5.051760
5.094774
5.109851
5.026903
5.055057
5.055459
5.032629
5.092690
5.045300
5.055898
5.044764
5.010572
5.044151
5.051260
5.078738
5.058389
5.076670
5.088340
5.074502
5.085160
5.064292
5.109572
5.087158
5.100785
5.091916
5.074585
5.072839
5.094069
5.046277
5.039023
5.066904
5.048498
5.064098
5.040637
5.065638
5.038245
5.039550
5.080079
5.066538
5.037852
5.076916
5.078661
5.030068
5.043747
5.016761
5.041945
5.107705
5.107311
5.069956
5.061196
5.105788
5.058793
5.019241
5.035888
5.094861
5.020273
5.063156
5.101524
5.096912
5.068604
5.055590
4.984057
5.070670
5.074540
5.102125
5.106362
5.069592
5.060558
5.116417
5.089645
5.036379
5.086783
5.087278
5.049155
5.055983
5.080678
5.091299
5.088012
5.100223
5.069944
5.049731
5.067053
5.046144
5.061074
5.058630
5.096676
5.062368
5.023599
5.071203
5.051477
5.083177
5.042358
5.042727
5.053259
5.035486
5.070996
5.090744
5.085007
5.084604
5.050171
5.023633
5.063223
5.081796
5.072304
5.063428
5.038126
5.096311
5.105350
5.113440
5.056021
5.069577
5.081052
5.042112
5.090087
5.057778
5.084265
5.052735
5.086295
5.024169
5.043871
5.077756
5.093185
4.998545
5.056518
5.015626
5.059523
5.084548
5.023155
5.073317
5.039562
5.102697
5.068433
5.049928
5.073985
5.034864
5.067260
5.081433
5.039051
5.096692
5.080319
5.046952
5.064084
5.078968
5.150719
5.046958
5.067825
5.034781
5.051468
5.086755
5.048669
4.998913
5.042808
5.064135
5.041638
5.004929
5.090443
5.053213
5.043540
5.095873
5.072709
5.055066
5.100258
5.064820
5.090042
5.053541
5.079954
5.035241
5.069226
5.060510
5.119863
5.058679
5.008313
5.046423
5.022180
5.099413
5.107301
5.040393
5.060190
5.073450
5.051267
5.074744
5.070301
5.061844
5.068737
5.041263
5.046228
5.070509
5.011106
5.035769
5.051269
5.094446
5.055175
5.060061
5.041419
5.033251
5.037600
5.065064
5.102706
5.092115
5.085167
5.050001
5.082278
5.088989
5.097170
5.009107
5.068005
5.083695
5.075156
5.093627
5.078257
5.076306
5.056644
5.094491
5.087206
5.109982
5.063222
5.010790
5.059240
5.041628
5.043137
5.061878
5.079062
5.052249
5.039919
5.048754
5.058067
5.079956
5.090773
5.034787
5.066943
5.085204
5.051391
5.086512
5.100783
5.051468
5.069935
5.106944
5.098145
5.087197
5.084850
5.097888
5.086023
5.081300
5.102952
5.068067
5.103310
5.061399
5.045055
5.046641
5.063065
5.039108
5.064246
5.067186
5.105945
5.060473
5.039074
5.080810
5.061389
5.055128
5.076133
5.057092
5.058058
5.083203
5.090097
5.089475
5.060302
5.036547
5.043446
4.993165
5.081296
5.066454
5.038083
5.070310
5.077871
5.094435
5.080003
5.061807
5.064819
5.054324
5.078049
5.056385
5.096433
5.045898
5.076405
5.057492
5.071179
5.016190
5.042358
5.050528
5.076493
5.023324
5.104981
5.085561
5.056104
5.089403
5.044809
5.065382
5.035513
5.064415
5.106117
5.094437
5.071822
5.056528
5.021728
5.049915
5.034677
5.077842
5.073438
5.076011
5.081093
5.082716
5.093054
5.076047


==> Figures/Example1/Distribution/BS_Y_0_fit.dat <==
4.975724 0.021848
4.977576 0.028567
4.979428 0.037146
4.981280 0.048034
4.983132 0.061768
4.984983 0.078988
4.986835 0.100450
4.988687 0.127034
4.990539 0.159763
4.992390 0.199810
4.994242 0.248509
4.996094 0.307364
4.997946 0.378049
4.999798 0.462411
5.001649 0.562462
5.003501 0.680367
5.005353 0.818423
5.007205 0.979033
5.009057 1.164666
5.010908 1.377814
5.012760 1.620931
5.014612 1.896370
5.016464 2.206311
5.018316 2.552672
5.020167 2.937029
5.022019 3.360518
5.023871 3.823746
5.025723 4.326699
5.027575 4.868657
5.029426 5.448118
5.031278 6.062736
5.033130 6.709275
5.034982 7.383587
5.036833 8.080607
5.038685 8.794384
5.040537 9.518131
5.042389 10.244312
5.044241 10.964749
5.046092 11.670768
5.047944 12.353357
5.049796 13.003354
5.051648 13.611645
5.053500 14.169373
5.055351 14.668156
5.057203 15.100287
5.059055 15.458940
5.060907 15.738345
5.062759 15.933942
5.064610 16.042506
5.066462 16.062237
5.068314 15.992806
5.070166 15.835368
5.072018 15.592525
5.073869 15.268261
5.075721 14.867827
5.077573 14.397606
5.079425 13.864936
5.081276 13.277928
5.083128 12.645254
5.084980 11.975940
5.086832 11.279154
5.088684 10.563996
5.090535 9.839313
5.092387 9.113520
5.094239 8.394452
5.096091 7.689239
5.097943 7.004211
5.099794 6.344829
5.101646 5.715647
5.103498 5.120304
5.105350 4.561534
5.107202 4.041205
5.109053 3.560374
5.110905 3.119359
5.112757 2.717814
5.114609 2.354827
5.116461 2.029005
5.118312 1.738569
5.120164 1.481446
5.122016 1.255349
5.123868 1.057859
5.125719 0.886494
5.127571 0.738770
5.129423 0.612247
5.131275 0.504580
5.133127 0.413540
5.134978 0.337046
5.136830 0.273179
5.138682 0.220186
5.140534 0.176488
5.142386 0.140678
5.144237 0.111513
5.146089 0.087903
5.147941 0.068908
5.149793 0.053718
5.151645 0.041645
5.153496 0.032105
5.155348 0.024614
5.157200 0.018766
5.159052 0.014228


==> Figures/Example1/Distribution/BS_Z_0_approx.dat <==
11.256364
11.038576
11.311992
11.215353
11.083078
11.131521
11.191493
11.279943
11.175118
11.208323
11.191978
11.270822
11.197576
11.151617
11.205564
11.227030
11.232908
11.174967
11.229497
11.160073
11.178625
11.237043
11.119403
11.298078
11.238456
11.204917
11.140311
11.286687
11.250894
11.241542
11.099364
11.241538
11.281252
11.187743
11.070562
11.223308
11.252685
11.158286
11.294107
11.141134
11.391340
11.219706
11.179373
11.057107
11.082297
11.383809
11.029562
11.133307
11.284733
11.217997
11.099208
11.246804
11.181314
11.241036
11.138651
11.222739
11.165278
11.224188
11.225256
11.168771
11.254235
11.269602
11.116543
11.128819
11.180349
11.183368
11.023433
11.173407
11.275549
11.291911
11.133524
11.159906
11.092373
11.201238
11.171629
11.232356
11.274393
11.210671
11.259591
11.089579
11.295569
11.187277
11.164621
11.062828
11.109357
11.242183
11.166830
11.191628
11.161398
11.237548
11.149968
11.153804
11.188471
11.305194
11.318668
11.212156
11.271553
11.200998
11.143865
11.240656
11.096608
11.218733
11.176532
11.217199
11.118391
11.296078
11.236817
11.207257
11.237391
11.260992
11.212896
11.297937
11.201482
11.153341
11.212241
11.224283
11.172359
11.267252
11.286867
11.083029
11.180399
11.273905
11.198225
11.151541
11.158518
11.185564
11.248273
11.345773
11.227057
11.138182
11.076838
11.232095
11.119960
11.122087
11.267329
11.322515
11.256586
11.063010
11.247140
11.202170
11.194585
11.249510
11.084002
11.204019
11.149660
11.133318
11.297835
11.286551
11.254867
11.293055
11.143533
11.218749
11.132097
11.217112
11.189540
11.115148
11.149969
11.113857
11.283122
11.103253
11.245584
11.221457
11.029470
11.117502
11.138357
11.218768
11.233133
11.230154
11.199625
11.348454
11.243246
11.129812
11.262209
11.238684
11.190028
11.203104
11.096767
11.023839
11.310856
11.386879
11.245367
11.138182
11.008127
11.319645
11.277917
11.090659
11.220617
11.309989
11.183524
11.110666
11.200357
11.220702
11.141359
11.173091
11.088156
11.081565
11.124351
11.145181
11.374003
11.338618
11.161870
11.225897
11.252267
11.338129
11.247316
11.113020
11.158181
11.217839
11.098565
11.156916
11.176046
11.142405
11.074224
11.252127
11.121987
11.125714
11.288889
11.119563
11.245135
11.272880
11.171164
11.217840
11.135568
11.146658
11.222010
11.159754
11.131766
11.093332
11.149724
11.199441
11.062583
11.361348
11.204916
11.129866
11.243247
11.079518
11.183331
11.219993
11.147704
11.125815
11.193521
11.219500
11.228937
11.225813
11.248373
11.221187
11.289062
11.211848
11.239083
11.079747
11.152018
11.239419
11.154611
11.224435
11.306574
11.212088
11.093264
11.253729
11.268550
11.294593
11.243491
11.236310
11.171958
11.268881
11.219484
11.163332
11.265804
11.257242
11.070784
11.238043
11.017250
11.186698
11.162283
11.250161
11.088934
11.168859
11.170184
11.166037
11.139182
11.299247
11.241449
11.062099
11.089532
11.252524
11.212179
11.210711
11.191001
11.242118
11.139578
11.324484
11.271239
11.033291
11.187990
11.166190
11.219904
11.098166
11.159354
11.165301
11.160955
11.263851
11.245691
11.223634
11.229914
11.039063
11.132899
11.125017
11.070579
11.275373
11.096926
11.172206
11.195979
11.169744
11.171961
11.228354
11.363259
11.207450
11.350656
11.235106
11.183175
11.214846
11.219255
11.310774
11.078451
11.335714
11.145926
11.110021
11.339274
11.174643
11.236322
11.229249
11.153494
11.363751
11.159185
11.345039
11.156560
11.241681
11.200926
11.095127
11.151528
11.280035
11.085937
11.232416
11.250483
11.239508
11.252463
11.196376
11.344076
11.154611
11.101146
11.201974
11.184815
11.156515
11.056313
11.199973
11.119142
11.153727
11.158285
11.135721
11.128978
11.269759
11.009366
11.166506
11.359125
11.192954
11.142496
11.151141
11.306799
11.220773
11.316401
11.220388
11.211509
11.189692
11.244455
11.224035
11.130529
11.210466
11.103982
11.322732
11.126443
11.100341
11.203370
11.188943
11.351965
11.163644
11.265788
11.122538
11.154470
11.241921
11.309571
11.221415
10.980207
11.120763
11.182612
11.133628
11.208007
11.212381
11.239280
11.178934
11.123801
11.278894
11.170919
11.146402
11.206293
11.360906
11.353202
11.164789
11.291678
11.072336
11.320063
11.278302
11.263922
11.165349
11.222345
11.184993
11.061542
11.196531
11.232824
11.217935
11.149187
11.176096
11.263249
11.042791
11.178245
11.163575
11.118891
11.253351
11.159245
11.155187
11.199864
11.238298
11.066405
11.118826
11.217443
11.223149
11.154768
11.299719
11.194514
11.108470
11.101057
11.073324
11.238031
11.134115
11.079014
11.316825
11.392658
11.198156
11.176825
11.067788
11.146952
11.169104
11.167459
11.174055
11.246743
11.188238
11.148612
11.175291
11.112482
11.111168
11.092291
11.220214
11.216395
11.170919
11.156744
11.100565
11.316407
11.039968
11.212337
11.294593
11.113683
11.239833
11.122821
11.191076
11.204584
11.278631
11.228759
11.204569
11.219413
11.044854
11.197260
11.136540
11.203195
11.273612
11.389914
11.407002
11.334227
11.194841
11.227213
11.226801
11.159178
11.163263
11.086428
11.140623
11.178136
11.079672
11.229022
11.194342
11.214360
11.128176
11.136209
11.212224


==> Figures/Example1/Distribution/BS_Z_0_fit.dat <==
10.958868 0.044941
10.963610 0.054313
10.968352 0.065387
10.973094 0.078417
10.977836 0.093682
10.982579 0.111489
10.987321 0.132170
10.992063 0.156086
10.996805 0.183620
11.001547 0.215182
11.006289 0.251201
11.011032 0.292121
11.015774 0.338402
11.020516 0.390510
11.025258 0.448909
11.030000 0.514058
11.034742 0.586401
11.039485 0.666355
11.044227 0.754300
11.048969 0.850571
11.053711 0.955443
11.058453 1.069123
11.063195 1.191731
11.067938 1.323296
11.072680 1.463739
11.077422 1.612866
11.082164 1.770358
11.086906 1.935762
11.091648 2.108486
11.096391 2.287798
11.101133 2.472821
11.105875 2.662537
11.110617 2.855792
11.115359 3.051306
11.120101 3.247677
11.124844 3.443404
11.129586 3.636898
11.134328 3.826505
11.139070 4.010528
11.143812 4.187249
11.148554 4.354960
11.153297 4.511984
11.158039 4.656707
11.162781 4.787605
11.167523 4.903270
11.172265 5.002434
11.177007 5.083992
11.181750 5.147027
11.186492 5.190821
11.191234 5.214873
11.195976 5.218906
11.200718 5.202873
11.205460 5.166958
11.210203 5.111576
11.214945 5.037356
11.219687 4.945139
11.224429 4.835957
11.229171 4.711014
11.233913 4.571665
11.238656 4.419391
11.243398 4.255774
11.248140 4.082467
11.252882 3.901170
11.257624 3.713599
11.262366 3.521464
11.267109 3.326439
11.271851 3.130140
11.276593 2.934109
11.281335 2.739785
11.286077 2.548502
11.290819 2.361465
11.295562 2.179746
11.300304 2.004280
11.305046 1.835858
11.309788 1.675127
11.314530 1.522595
11.319272 1.378634
11.324015 1.243488
11.328757 1.117281
11.333499 1.000026
11.338241 0.891637
11.342983 0.791941
11.347725 0.700690
11.352468 0.617571
11.357210 0.542220
11.361952 0.474234
11.366694 0.413179
11.371436 0.358601
11.376178 0.310036
11.380921 0.267019
11.385663 0.229086
11.390405 0.195787
11.395147 0.166685
11.399889 0.141364
11.404631 0.119428
11.409374 0.100509
11.414116 0.084262
11.418858 0.070369
11.423600 0.058542
11.428342 0.048515


==> Figures/Example1/Model_error/RMSE_Y_0.dat <==
0 5.340206e+00 5.340206e+00 5.340206e+00 5.340206e+00
1000 9.538307e-01 9.314709e-01 9.179829e-01 9.130019e-01
2000 6.041967e-02 5.673381e-02 5.109053e-02 5.045274e-02
3000 1.349596e-02 2.090342e-02 2.060107e-02 1.881123e-02
4000 2.603658e-02 2.096275e-02 1.949873e-02 2.900621e-02
5000 2.063484e-02 1.839502e-02 2.454507e-02 2.022716e-02
6000 2.163802e-02 2.516556e-02 2.145892e-02 2.940745e-02
7000 3.773707e-02 2.391607e-02 2.117634e-02 2.432726e-02
8000 2.832577e-02 2.823135e-02 3.006808e-02 1.735278e-02
9000 3.422408e-02 3.754737e-02 4.293839e-02 3.761209e-02
10000 4.513662e-02 4.187822e-02 2.537443e-02 2.583709e-02
11000 5.409321e-02 3.916817e-02 3.740226e-02 4.286614e-02
12000 2.089725e-02 2.259393e-02 3.835012e-02 2.908457e-02
13000 2.910277e-02 3.369927e-02 3.132109e-02 3.802846e-02
14000 3.670457e-02 3.466659e-02 3.329843e-02 2.568602e-02
15000 4.225759e-02 3.902103e-02 2.442843e-02 2.752333e-02
16000 1.685135e-02 2.255614e-02 3.212459e-02 3.200038e-02
17000 3.450606e-02 3.196752e-02 2.752978e-02 2.711377e-02
18000 2.777486e-02 3.355849e-02 2.960440e-02 2.934284e-02
19000 4.868157e-02 3.235507e-02 2.154706e-02 2.368780e-02
20000 3.892364e-02 3.327906e-02 3.133296e-02 3.097838e-02
21000 1.689607e-02 1.514539e-02 1.261068e-02 1.153446e-02
22000 1.849710e-02 1.690956e-02 1.339491e-02 1.232133e-02
23000 1.126147e-02 8.533703e-03 1.341504e-02 1.119841e-02
24000 1.779309e-02 1.774873e-02 1.188363e-02 1.078682e-02
25000 1.729772e-02 1.653971e-02 1.404367e-02 1.162882e-02
26000 1.889469e-02 1.977906e-02 1.475338e-02 1.604234e-02
27000 1.711147e-02 1.504003e-02 1.530053e-02 1.738720e-02
28000 2.576333e-02 1.432186e-02 9.455624e-03 8.966953e-03
29000 1.769062e-02 5.141502e-03 9.127738e-03 1.026437e-02
30000 1.466611e-02 1.202762e-02 1.274153e-02 1.350170e-02
31000 9.798093e-03 6.949285e-03 4.360114e-03 4.048831e-03
32000 8.882257e-03 7.995897e-03 9.003911e-03 8.000458e-03
33000 8.601119e-03 6.172364e-03 6.322584e-03 6.566073e-03
34000 1.167687e-02 6.930162e-03 8.501367e-03 8.398493e-03
35000 1.458578e-02 1.019825e-02 6.650775e-03 6.285882e-03
36000 1.026456e-02 9.808672e-03 8.888352e-03 9.624458e-03
37000 9.484918e-03 6.464400e-03 7.443556e-03 7.282160e-03
38000 1.114252e-02 8.698933e-03 8.285533e-03 8.455974e-03
39000 7.293896e-03 1.006895e-02 1.028366e-02 8.706631e-03
40000 1.112341e-02 9.135121e-03 8.095212e-03 7.443686e-03
41000 8.553938e-03 6.048672e-03 5.074118e-03 4.810764e-03
42000 7.204209e-03 4.887218e-03 4.641408e-03 4.242164e-03
43000 6.479864e-03 2.538065e-03 2.306043e-03 1.301381e-03
44000 6.948242e-03 5.924888e-03 6.377096e-03 5.994408e-03
45000 5.311841e-03 4.211374e-03 3.233762e-03 4.007226e-03
46000 5.203916e-03 4.420511e-03 4.245249e-03 4.742622e-03
47000 6.898530e-03 5.318735e-03 4.558763e-03 4.210444e-03
48000 4.697798e-03 4.496072e-03 4.263269e-03 4.125140e-03
49000 3.549364e-03 4.719383e-03 4.702189e-03 4.772541e-03
50000 6.420021e-03 4.233625e-03 3.023624e-03 2.596886e-03
51000 4.499708e-03 2.885001e-03 2.341121e-03 2.368096e-03
52000 3.929504e-03 2.407279e-03 2.709294e-03 2.624387e-03
53000 3.925349e-03 2.845810e-03 2.594777e-03 2.486466e-03
54000 4.434946e-03 3.026828e-03 2.624109e-03 2.708859e-03
55000 3.785209e-03 2.470595e-03 2.145466e-03 2.291460e-03
56000 4.434570e-03 2.803773e-03 3.088184e-03 3.109179e-03
57000 3.854401e-03 2.614996e-03 2.558323e-03 2.435575e-03
58000 4.927428e-03 1.785128e-03 2.354812e-03 2.323649e-03
59000 5.939596e-03 3.439130e-03 3.223418e-03 3.544936e-03
60000 4.599646e-03 2.471675e-03 2.224598e-03 2.078389e-03


==> Figures/Example1/Model_error/RMSE_Z_0.dat <==
0 1.196478e+01 1.196478e+01 1.196478e+01 1.196478e+01
1000 4.433467e+00 4.435106e+00 4.430413e+00 4.438565e+00
2000 7.724570e-01 7.904918e-01 7.966857e-01 8.142891e-01
3000 1.759078e-01 1.451036e-01 1.375859e-01 1.154196e-01
4000 1.765708e-01 1.440096e-01 1.573085e-01 1.416693e-01
5000 1.716892e-01 1.431454e-01 1.669211e-01 1.319238e-01
6000 1.612492e-01 1.490914e-01 1.468026e-01 1.312608e-01
7000 1.136143e-01 1.141154e-01 9.745818e-02 1.081287e-01
8000 1.518551e-01 1.337798e-01 1.372426e-01 1.013642e-01
9000 1.084686e-01 1.275430e-01 1.048381e-01 1.393375e-01
10000 1.202245e-01 1.087226e-01 8.138432e-02 1.001270e-01
11000 1.367309e-01 1.356570e-01 8.991344e-02 9.808424e-02
12000 1.624528e-01 1.480540e-01 1.187648e-01 9.988095e-02
13000 1.491283e-01 1.135106e-01 9.017687e-02 1.083193e-01
14000 1.710699e-01 1.243047e-01 1.088834e-01 9.629971e-02
15000 1.703307e-01 1.060451e-01 1.089052e-01 1.061902e-01
16000 1.485006e-01 1.155436e-01 1.183920e-01 1.056438e-01
17000 1.531972e-01 1.167188e-01 9.882366e-02 8.391956e-02
18000 1.065242e-01 1.075640e-01 9.197405e-02 7.386396e-02
19000 1.142982e-01 1.220263e-01 1.045093e-01 9.002146e-02
20000 1.362135e-01 1.137969e-01 1.145747e-01 1.038139e-01
21000 1.290229e-01 8.173176e-02 5.597060e-02 4.716435e-02
22000 1.016056e-01 7.377299e-02 4.510124e-02 3.711043e-02
23000 7.544811e-02 4.478960e-02 2.938786e-02 2.741156e-02
24000 8.054123e-02 4.892309e-02 3.834517e-02 3.649031e-02
25000 6.176540e-02 3.791860e-02 4.443436e-02 4.513873e-02
26000 9.582613e-02 6.369771e-02 5.399430e-02 5.020211e-02
27000 9.791788e-02 4.688523e-02 3.719165e-02 3.576277e-02
28000 1.067952e-01 4.744660e-02 3.553284e-02 3.134419e-02
29000 8.856440e-02 4.997470e-02 4.147518e-02 4.071434e-02
30000 9.040427e-02 5.728838e-02 4.326922e-02 4.485755e-02
31000 9.149498e-02 4.731971e-02 3.110321e-02 3.004311e-02
32000 7.689260e-02 2.931321e-02 2.011591e-02 1.747178e-02
33000 6.016727e-02 2.050191e-02 1.637811e-02 1.816901e-02
34000 6.646627e-02 1.914952e-02 1.894360e-02 1.817966e-02
35000 6.713675e-02 1.643830e-02 1.024967e-02 8.682734e-03
36000 8.046072e-02 2.488069e-02 2.185701e-02 1.978888e-02
37000 8.187899e-02 2.722680e-02 2.212276e-02 2.291246e-02
38000 6.453217e-02 1.886555e-02 2.233510e-02 2.264295e-02
39000 6.929205e-02 1.891523e-02 1.513044e-02 1.696770e-02
40000 7.040779e-02 1.991999e-02 1.995603e-02 1.938733e-02
41000 6.887512e-02 1.228261e-02 1.040380e-02 9.844336e-03
42000 6.515809e-02 1.211606e-02 1.053904e-02 1.028037e-02
43000 6.031595e-02 1.489106e-02 1.006395e-02 8.814621e-03
44000 5.719483e-02 1.179018e-02 9.722166e-03 9.436348e-03
45000 6.001275e-02 1.324241e-02 8.356019e-03 7.631757e-03
46000 5.631891e-02 1.217723e-02 1.092765e-02 1.095702e-02
47000 5.614555e-02 1.542266e-02 1.058661e-02 1.169185e-02
48000 5.881188e-02 1.663788e-02 1.100343e-02 1.050198e-02
49000 5.535826e-02 1.576849e-02 1.156457e-02 1.166322e-02
50000 5.160670e-02 1.327022e-02 1.176905e-02 1.063324e-02
51000 5.161479e-02 1.116388e-02 9.914614e-03 8.577736e-03
52000 5.059364e-02 8.699209e-03 8.473349e-03 7.289651e-03
53000 4.989155e-02 9.650095e-03 8.566190e-03 8.198128e-03
54000 5.047372e-02 9.490313e-03 6.986772e-03 6.424768e-03
55000 5.119780e-02 8.638496e-03 6.355253e-03 6.285024e-03
56000 5.076934e-02 8.134651e-03 5.492068e-03 5.671134e-03
57000 4.998754e-02 8.309487e-03 5.126912e-03 5.124907e-03
58000 4.868708e-02 8.871137e-03 5.791399e-03 5.455653e-03
59000 4.935942e-02 8.924001e-03 5.757346e-03 5.419476e-03
60000 4.879599e-02 8.267248e-03 5.441712e-03 4.973514e-03


==> Figures/Example1/Optimization_error/RMSE_Y_0.dat <==
0 5.340206e+00 5.340206e+00
1000 9.538307e-01 9.538307e-01
2000 6.041967e-02 6.041967e-02
3000 1.349596e-02 1.349596e-02
4000 2.603658e-02 2.603658e-02
5000 2.063484e-02 2.063484e-02
6000 2.163802e-02 2.163802e-02
7000 3.773707e-02 3.773707e-02
8000 2.832577e-02 2.832577e-02
9000 3.422408e-02 3.422408e-02
10000 4.513662e-02 4.513662e-02
11000 5.409321e-02 5.409321e-02
12000 2.089725e-02 2.089725e-02
13000 2.910277e-02 2.910277e-02
14000 3.670457e-02 3.670457e-02
15000 4.225759e-02 4.225759e-02
16000 1.685135e-02 1.685135e-02
17000 3.450606e-02 3.450606e-02
18000 2.777486e-02 2.777486e-02
19000 4.868157e-02 4.868157e-02
20000 3.892364e-02 3.892364e-02
21000 3.287175e-02 1.689607e-02
22000 3.091868e-02 1.849710e-02
23000 2.398330e-02 1.126147e-02
24000 3.303962e-02 1.779309e-02
25000 2.497292e-02 1.729772e-02
26000 4.243287e-02 1.889469e-02
27000 2.856172e-02 1.711147e-02
28000 4.571633e-02 2.576333e-02
29000 2.781926e-02 1.769062e-02
30000 2.866626e-02 1.466611e-02
31000 2.155995e-02 9.798093e-03
32000 3.260306e-02 8.882257e-03
33000 2.277518e-02 8.601119e-03
34000 2.760694e-02 1.167687e-02
35000 3.587039e-02 1.458578e-02
36000 2.382565e-02 1.026456e-02
37000 3.325465e-02 9.484918e-03
38000 2.840283e-02 1.114252e-02
39000 3.655860e-02 7.293896e-03
40000 2.306175e-02 1.112341e-02
41000 3.952068e-02 8.553938e-03
42000 4.586621e-02 7.204209e-03
43000 3.951825e-02 6.479864e-03
44000 3.199600e-02 6.948242e-03
45000 2.821500e-02 5.311841e-03
46000 2.172996e-02 5.203916e-03
47000 2.898609e-02 6.898530e-03
48000 3.083664e-02 4.697798e-03
49000 3.722732e-02 3.549364e-03
50000 3.522972e-02 6.420021e-03
51000 2.751246e-02 4.499708e-03
52000 2.768524e-02 3.929504e-03
53000 1.869008e-02 3.925349e-03
54000 2.628627e-02 4.434946e-03
55000 3.261354e-02 3.785209e-03
56000 3.330946e-02 4.434570e-03
57000 4.679778e-02 3.854401e-03
58000 4.013413e-02 4.927428e-03
59000 2.609471e-02 5.939596e-03
60000 2.870977e-02 4.599646e-03


==> Figures/Example1/Optimization_error/RMSE_Z_0.dat <==
0 1.196478e+01 1.196478e+01
1000 4.433467e+00 4.433467e+00
2000 7.724570e-01 7.724570e-01
3000 1.759078e-01 1.759078e-01
4000 1.765708e-01 1.765708e-01
5000 1.716892e-01 1.716892e-01
6000 1.612492e-01 1.612492e-01
7000 1.136143e-01 1.136143e-01
8000 1.518551e-01 1.518551e-01
9000 1.084686e-01 1.084686e-01
10000 1.202245e-01 1.202245e-01
11000 1.367309e-01 1.367309e-01
12000 1.624528e-01 1.624528e-01
13000 1.491283e-01 1.491283e-01
14000 1.710699e-01 1.710699e-01
15000 1.703307e-01 1.703307e-01
16000 1.485006e-01 1.485006e-01
17000 1.531972e-01 1.531972e-01
18000 1.065242e-01 1.065242e-01
19000 1.142982e-01 1.142982e-01
20000 1.362135e-01 1.362135e-01
21000 2.027827e-01 1.290229e-01
22000 1.294830e-01 1.016056e-01
23000 1.270664e-01 7.544811e-02
24000 1.107114e-01 8.054123e-02
25000 9.930541e-02 6.176540e-02
26000 1.619398e-01 9.582613e-02
27000 1.375555e-01 9.791788e-02
28000 1.621929e-01 1.067952e-01
29000 1.114523e-01 8.856440e-02
30000 1.693072e-01 9.040427e-02
31000 1.308540e-01 9.149498e-02
32000 1.120104e-01 7.689260e-02
33000 9.833337e-02 6.016727e-02
34000 1.326111e-01 6.646627e-02
35000 1.192190e-01 6.713675e-02
36000 1.237239e-01 8.046072e-02
37000 1.522538e-01 8.187899e-02
38000 9.822367e-02 6.453217e-02
39000 1.119288e-01 6.929205e-02
40000 1.450321e-01 7.040779e-02
41000 1.162681e-01 6.887512e-02
42000 1.321212e-01 6.515809e-02
43000 9.299760e-02 6.031595e-02
44000 1.404233e-01 5.719483e-02
45000 1.033661e-01 6.001275e-02
46000 1.497754e-01 5.631891e-02
47000 1.144153e-01 5.614555e-02
48000 9.859828e-02 5.881188e-02
49000 1.155773e-01 5.535826e-02
50000 1.018119e-01 5.160670e-02
51000 1.146226e-01 5.161479e-02
52000 1.241848e-01 5.059364e-02
53000 1.184092e-01 4.989155e-02
54000 1.034050e-01 5.047372e-02
55000 1.052208e-01 5.119780e-02
56000 1.354471e-01 5.076934e-02
57000 9.076732e-02 4.998754e-02
58000 8.248428e-02 4.868708e-02
59000 1.333545e-01 4.935942e-02
60000 1.407235e-01 4.879599e-02


==> Figures/Example2/Base/RMSE_Y_0.dat <==
0 8.553775e-01
1000 1.714746e-01
2000 1.379806e-02
3000 8.084796e-03
4000 4.010141e-03
5000 4.177330e-03
6000 3.335786e-03
7000 4.192604e-03
8000 4.833093e-03
9000 3.591208e-03
10000 3.780458e-03
11000 4.165290e-03
12000 5.668804e-03
13000 8.056299e-03
14000 3.815409e-03
15000 5.571288e-03
16000 4.416710e-03
17000 6.705980e-03
18000 4.829037e-03
19000 3.301313e-03
20000 4.057726e-03
21000 3.839917e-03
22000 3.443784e-03
23000 5.862196e-03
24000 5.983635e-03
25000 2.439885e-03
26000 2.902107e-03
27000 6.209175e-03
28000 3.681931e-03
29000 2.969917e-03
30000 5.183160e-03
31000 2.714499e-03
32000 4.763721e-03
33000 4.354594e-03
34000 4.104695e-03
35000 4.170060e-03
36000 4.942271e-03
37000 3.717971e-03
38000 4.521997e-03
39000 5.141005e-03
40000 5.302265e-03
41000 3.381561e-03
42000 3.356485e-03
43000 5.072625e-03
44000 6.178143e-03
45000 5.415082e-03
46000 6.248057e-03
47000 4.734044e-03
48000 4.203286e-03
49000 3.652156e-03
50000 3.978016e-03
51000 2.912908e-03
52000 2.837257e-03
53000 4.451698e-03
54000 3.681551e-03
55000 5.572868e-03
56000 4.121709e-03
57000 3.165875e-03
58000 4.974553e-03
59000 3.822705e-03
60000 6.831635e-03


==> Figures/Example2/Base/RMSE_Z_0_1.dat <==
0 1.315162e-01
1000 1.639748e-01
2000 3.381766e-02
3000 2.319340e-02
4000 1.615628e-02
5000 1.586628e-02
6000 1.917299e-02
7000 1.516295e-02
8000 1.366400e-02
9000 1.942718e-02
10000 2.065988e-02
11000 1.817987e-02
12000 1.368329e-02
13000 1.807083e-02
14000 1.864263e-02
15000 1.458130e-02
16000 1.121059e-02
17000 1.854255e-02
18000 1.605085e-02
19000 1.696019e-02
20000 1.341031e-02
21000 2.639455e-02
22000 1.858306e-02
23000 1.297042e-02
24000 1.741508e-02
25000 1.827616e-02
26000 8.908940e-03
27000 1.571323e-02
28000 1.158515e-02
29000 1.504953e-02
30000 1.733518e-02
31000 1.972287e-02
32000 1.555513e-02
33000 1.565322e-02
34000 9.139215e-03
35000 1.849345e-02
36000 1.569003e-02
37000 1.944815e-02
38000 1.598323e-02
39000 8.505412e-03
40000 1.846217e-02
41000 1.726920e-02
42000 1.424500e-02
43000 1.264469e-02
44000 2.024094e-02
45000 2.280969e-02
46000 1.641226e-02
47000 1.744333e-02
48000 1.750784e-02
49000 1.610761e-02
50000 1.051805e-02
51000 9.424714e-03
52000 2.096732e-02
53000 1.252319e-02
54000 1.620668e-02
55000 2.045343e-02
56000 1.566247e-02
57000 1.450241e-02
58000 1.907086e-02
59000 1.831659e-02
60000 2.668670e-02


==> Figures/Example2/D/Y_0/Estimate_std_incruns.dat <==
2 0.504729 0.953819 0.001078 7.391014
3 0.716911 0.953819 0.001078 7.391014
4 0.876928 0.953819 0.001078 7.391014
5 0.894918 0.953819 0.001078 7.391014
6 0.929033 0.953819 0.001078 7.391014
7 0.938644 0.953819 0.001078 7.391014
8 0.977454 0.953819 0.001078 7.391014
9 0.979386 0.953819 0.001078 7.391014
10 0.986994 0.953819 0.001078 7.391014


==> Figures/Example2/D/Y_0/Trainlength_test.dat <==
204.800000 0.457310 0.061750
409.600000 0.568221 0.040503
614.400000 0.822984 0.009342
819.200000 0.799550 0.026050
1024.000000 0.811310 0.021938
1228.800000 0.938098 0.004116
1433.600000 0.942817 0.004266
1638.400000 0.947548 0.003074
1843.200000 0.950713 0.003397
2048.000000 0.953819 0.001078


==> Figures/Example2/D/Y_0/log_RMSE_STD_STDhat_r_test.dat <==
0.003944 -2.731250 -2.850509 -2.740825
0.007801 -2.375310 -2.376792 -2.212920
0.004282 -2.584785 -2.694214 -2.471491
0.007987 -0.932790 -1.026666 -0.731797
0.008223 -0.486332 -0.793546 -0.709864
0.002744 -2.970454 -2.983652 -3.083776
0.008332 -2.538564 -2.711461 -2.890873
0.008373 -2.795515 -2.803011 -2.792990
0.006669 -2.895765 -2.970940 -2.791933
0.002743 -2.563148 -2.589885 -2.505827
0.008520 -2.072522 -2.101243 -2.245092
0.003228 -2.505247 -2.512168 -2.549693
0.004148 -2.915633 -2.919561 -2.959142
0.008798 -2.798749 -2.934931 -2.892267
0.005816 -2.777474 -2.898814 -2.942225
0.005648 -1.458333 -1.503810 -1.612818
0.006662 -2.958953 -2.975694 -2.832418
0.003503 -3.020911 -3.028289 -3.071398
0.007635 -1.438966 -1.438683 -1.610455
0.006608 -2.967158 -3.042079 -2.835753
0.003271 -3.149658 -3.149664 -3.016206
0.008617 -2.431966 -2.534794 -2.906697
0.004316 -2.142687 -2.142849 -2.140434
0.005215 -2.833388 -2.852481 -2.854544
0.003202 -2.613536 -2.619812 -2.791845
0.009008 -1.960391 -1.974281 -2.161891
0.007394 -2.360729 -2.367228 -2.301276
0.004325 -2.905192 -2.905382 -2.955522
0.008661 -2.675686 -2.675703 -2.964523
0.006487 -2.936831 -2.942622 -2.921414
0.004535 -3.031947 -3.033755 -2.913999
0.005824 -2.418268 -2.441055 -2.351244
0.006667 -2.838389 -2.884104 -2.946667
0.004721 -2.601428 -2.616798 -2.646557
0.004077 -2.972532 -3.012813 -2.928759
0.003624 -2.309646 -2.309687 -2.411417
0.004000 -2.775477 -2.778296 -2.936136
0.004254 -2.863606 -2.867303 -2.911202
0.002989 -2.725471 -2.731102 -3.061989
0.009258 -1.064122 -1.165754 -1.402955
0.005405 -2.858514 -2.885202 -2.764074
0.003901 -2.994109 -3.046794 -2.719880
0.004525 -2.963461 -2.987205 -2.911921
0.007154 -1.793798 -1.794864 -1.740827
0.007596 -1.954692 -1.955574 -1.861113
0.006071 -2.962318 -3.325636 -2.929563
0.003205 -3.149917 -3.162388 -3.019876
0.008447 -2.760480 -2.824014 -2.928561
0.005447 -2.903805 -2.905971 -2.975998
0.003656 -3.149177 -3.185743 -2.973830
0.006834 -2.909696 -3.011728 -2.953750
0.008065 -2.528148 -2.533160 -2.480921
0.008056 -2.743440 -2.864452 -2.891802
0.006663 -2.805060 -2.859923 -2.735269
0.006547 -2.809668 -2.903744 -2.855756
0.005050 -2.806978 -2.926918 -2.970249
0.006630 -2.711657 -2.711730 -2.651039
0.008580 -1.929463 -1.959405 -2.105442
0.005992 -2.710177 -2.752168 -2.594378
0.005277 -2.957572 -3.116376 -2.843479
0.009213 -2.277154 -2.345096 -2.310460
0.005453 -3.056550 -3.064286 -3.007220
0.006278 -2.102039 -2.147693 -2.050723
0.003412 -2.834045 -2.850732 -2.874979
0.006123 -3.145162 -3.165909 -2.937196
0.002660 -3.360187 -3.361662 -3.101194
0.005603 -2.811502 -2.829545 -2.885593
0.004691 -1.709064 -1.736687 -1.675411
0.008422 -2.057251 -2.057244 -2.117827
0.009155 -2.849733 -2.867284 -2.890591
0.002613 -2.847709 -2.857526 -3.088250
0.008901 -0.410350 -0.594405 -0.205380
0.005077 -2.181050 -2.183431 -2.215458
0.005120 -2.802069 -2.902294 -1.456748
0.005592 -2.797180 -2.803268 -2.954524
0.007545 -2.423133 -2.423963 -2.399344
0.006260 -1.737077 -1.747072 -1.828207
0.006591 -2.830456 -2.978644 -2.893380
0.009094 -2.474801 -2.492717 -2.378400
0.003963 -2.561793 -2.561799 -2.623076
0.007486 -2.809580 -3.222770 -2.870407
0.004984 -2.862885 -2.971372 -2.962035
0.003177 -2.948106 -2.996801 -3.050187
0.005703 -2.724304 -2.818157 -2.732262
0.007683 -2.781813 -3.035775 -2.836472
0.007196 -2.766585 -2.767343 -2.708752
0.006403 -2.946040 -3.138689 -2.960381
0.007958 -2.775448 -2.804093 -2.934156
0.005285 -1.940761 -1.945519 -2.132244
0.009018 -2.674011 -3.220222 -2.806562
0.005246 -2.929819 -2.952434 -2.919352
0.005612 -0.831037 -0.942444 -1.013043
0.004838 -2.495417 -2.526605 -2.572524
0.005444 -2.409998 -2.417249 -2.371457
0.007017 -2.841912 -2.858063 -2.741187
0.007724 -2.685757 -2.756985 -2.918426
0.008006 -2.557651 -2.685865 -2.906819
0.007508 -2.844849 -2.937837 -2.874788
0.007306 -2.859734 -2.995726 -2.856760
0.006665 -2.875462 -2.883696 -2.807688
0.004455 -2.885061 -2.910821 -2.792524
0.004547 -2.984245 -2.991181 -2.832479
0.005934 -2.336293 -2.336289 -2.319751
0.004243 -3.100317 -3.104625 -2.956131
0.003581 -2.496732 -2.546263 -2.385271
0.005678 -3.300442 -3.339841 -3.004469
0.004329 -2.854386 -2.854433 -2.830909
0.006212 -2.545702 -2.581168 -2.407104
0.007265 -2.668174 -2.731171 -2.641153
0.002704 -3.004753 -3.070998 -2.960205
0.005749 -2.812548 -2.862447 -2.830903
0.006661 -0.901804 -0.985895 -0.820213
0.004840 -2.905682 -2.979827 -2.929808
0.008086 -2.705396 -2.705508 -2.880973
0.006463 -2.863851 -2.864087 -2.758925
0.007695 -2.397528 -2.401556 -2.209100
0.006522 -2.574489 -2.667938 -2.456345
0.003839 -2.910080 -2.930770 -2.966760
0.008062 -2.305072 -2.348873 -2.146553
0.007611 -2.233219 -2.244142 -2.253233
0.006139 -2.848578 -2.891552 -2.786710
0.006954 -2.850147 -2.968648 -2.326231
0.007880 -2.714599 -2.888970 -2.866066
0.004622 -3.284629 -3.285537 -2.941638
0.005751 -2.536164 -2.558124 -2.480617
0.005820 -3.134525 -3.225760 -2.815886
0.009144 -2.809803 -2.814888 -2.862686
0.008742 -0.778416 -0.864971 -0.492393
0.003070 -2.969229 -3.017836 -3.007601
0.007083 -2.403489 -2.404418 -2.430227
0.002930 -2.817562 -2.896375 -2.767512
0.005322 -1.163846 -1.240892 -1.296138
0.005989 -1.936251 -1.957219 -2.141422
0.007300 -2.001407 -2.034536 -1.905357
0.003875 -2.819443 -2.896129 -3.033974
0.003282 -2.704649 -2.708763 -2.692874
0.002980 -2.419924 -2.430106 -2.373887
0.003546 -3.026797 -3.034066 -2.999214
0.006507 -2.913216 -3.008044 -2.922147
0.008756 -2.644092 -2.997775 -2.943077
0.005157 -2.917608 -2.917635 -2.819671
0.005465 -1.362329 -1.422174 -1.358648
0.005199 -2.821676 -2.900102 -2.853415
0.008683 -2.697432 -3.073391 -2.876647
0.005442 -2.612793 -2.615537 -2.544435
0.005781 -1.108484 -1.152002 -0.916946
0.005270 -2.772130 -2.789729 -2.788318
0.003403 -3.002105 -3.002290 -3.003165
0.007726 -2.629194 -2.691873 -2.497147
0.006118 -2.737992 -2.788934 -2.664813
0.008606 -0.365019 -0.628575 -0.156617
0.006117 -2.292241 -2.293778 -2.338920
0.007586 -2.727106 -2.794262 -2.899281
0.007290 -2.785031 -2.943564 -2.845140
0.005262 -2.076593 -2.104054 -1.958338
0.009097 -0.276285 -0.542378 -0.004590
0.003810 -2.954781 -2.997081 -2.913235
0.007917 -2.807592 -3.081426 -2.796995
0.008357 -2.352961 -2.358256 -2.266830
0.005839 -2.770904 -2.792319 -2.858731
0.004270 -2.918626 -2.919739 -2.689512
0.005387 -2.279996 -2.280114 -2.333847
0.007557 -2.275750 -2.329786 -1.761661
0.006110 -2.855567 -2.913175 -2.853061
0.006086 -2.731344 -2.934858 -2.829263
0.007892 -0.551790 -0.708292 -0.352300
0.005286 -3.150643 -3.192612 -2.970348
0.005999 -2.048556 -2.113325 -2.082900
0.004269 -2.569076 -2.573678 -2.616491
0.008651 -0.688234 -0.803740 -0.708365
0.003934 -2.977179 -2.979891 -3.041606
0.004942 -2.965265 -2.967046 -2.981374
0.008561 -2.532064 -2.546733 -2.522307
0.004967 -2.935121 -3.027324 -2.799689
0.004923 -1.226157 -1.289160 -1.040562
0.005165 -3.103979 -3.296089 -2.949239
0.008482 -2.026219 -2.039204 -1.816139
0.004852 -3.160139 -3.212866 -2.868312
0.006222 -2.342877 -2.386683 -2.364476
0.002984 -2.461151 -2.477335 -2.448121
0.008136 -2.729449 -2.819258 -2.879640
0.003753 -2.732759 -2.743531 -2.732334
0.007073 -2.418273 -2.425536 -2.280605
0.006074 -2.897287 -3.100377 -2.239781
0.005295 -2.947182 -2.948776 -2.820051
0.008677 -2.585565 -2.705438 -2.900405
0.009050 -1.612835 -1.729374 -1.979363
0.007782 -2.802624 -2.864597 -2.864843
0.004538 -3.089287 -3.099939 -2.883355
0.008679 -2.817938 -2.819156 -2.883588
0.002825 -2.637464 -2.656011 -2.435753
0.007610 -1.036942 -1.107631 -1.346389
0.007052 -2.609402 -2.869019 -2.856414
0.004401 -3.037641 -3.080465 -2.933888
0.002872 -2.877918 -2.878899 -2.806277
0.005989 -2.901132 -3.101177 -2.930632
0.005123 -2.013932 -2.024366 -1.997846
0.009200 -2.423799 -2.435257 -2.371446
0.008552 -1.716507 -1.754606 -1.780491
0.008954 -2.579766 -2.767534 -2.862705
0.007977 -2.786887 -2.807938 -2.851746
0.002849 -2.101831 -2.102633 -2.170754
0.008076 -1.990894 -2.000228 -2.123931
0.003441 -2.475129 -2.515221 -2.370915
0.006779 -2.922447 -2.944893 -2.908264
0.003977 -2.903666 -2.916685 -2.990084
0.004040 -2.286415 -2.297958 -2.290605
0.002667 -2.855293 -2.918569 -2.983717
0.004953 -2.952284 -3.042034 -2.999000
0.008119 -2.093294 -2.149663 -2.123353
0.008975 -2.690037 -2.940718 -2.881571
0.006928 -2.927266 -2.982219 -2.848521
0.008103 -2.825608 -2.842046 -2.765617
0.004730 -3.117469 -3.437360 -2.982472
0.007361 -2.686294 -2.713191 -2.543144
0.004149 -1.594906 -1.656616 -1.830055
0.003660 -3.262377 -3.278188 -2.926527
0.008270 -2.778888 -3.281184 -2.898619
0.003179 -2.891930 -2.896044 -2.884726
0.007812 -1.899405 -1.957147 -1.887112
0.008603 -1.180070 -1.271270 -1.746534
0.004174 -2.920398 -2.963061 -2.919238
0.008211 -2.760968 -3.167187 -2.415919
0.008354 -2.762532 -2.768307 -2.957667
0.004266 -3.053285 -3.053612 -2.950481
0.006769 -2.774945 -2.778833 -2.818528
0.003842 -3.026717 -3.122480 -2.914028
0.007640 -2.771816 -2.890679 -2.888932
0.008211 -2.587581 -2.833366 -2.886453
0.008398 -1.574546 -1.612771 -1.933010
0.008871 -2.793286 -2.793943 -2.871424
0.004505 -2.903276 -3.089178 -2.927913
0.009210 -2.722706 -3.133286 -2.757011
0.006559 -2.342748 -2.354855 -2.260160
0.004767 -2.896436 -3.004635 -2.961935
0.004247 -3.035595 -3.063822 -3.018452
0.006572 -2.784781 -2.794109 -2.893256
0.006085 -2.384039 -2.384525 -2.233110
0.002694 -3.140966 -3.145876 -3.096265
0.005007 -2.988040 -2.989037 -2.946118
0.009326 -2.589007 -2.845136 -2.724820
0.006211 -2.912354 -3.002656 -2.932185
0.006360 -1.672145 -1.754060 -1.802179
0.004120 -2.989095 -3.116414 -2.924346
0.008657 -2.737645 -3.223500 -2.898704
0.004793 -2.880260 -2.972308 -2.919487
0.002652 -3.136109 -3.175133 -3.097367
0.004222 -3.035563 -3.079993 -2.917967
0.005066 -2.835158 -2.852032 -2.988088
0.008831 -2.241769 -2.265589 -2.271181
0.004115 -3.013453 -3.015286 -2.930096
0.008128 -1.289150 -1.321815 -1.629061
0.004128 -3.001158 -3.029669 -2.973019
0.004086 -1.974527 -2.080807 -2.130426
0.005494 -2.935595 -2.962215 -2.837298
0.002805 -3.129318 -3.129954 -3.064326


==> Figures/Example2/D/Y_0/log_RMSE_STD_rel_seed.dat <==
2305 -2.731250 -2.850509
2306 -2.275750 -2.329786
2307 -2.855567 -2.913175
2308 -2.731344 -2.934858
2309 -0.551790 -0.708292
2310 -3.150643 -3.192612
2311 -2.048556 -2.113325
2312 -2.569076 -2.573678
2313 -0.688234 -0.803740
2314 -2.977179 -2.979891
2315 -2.965265 -2.967046
2316 -2.532064 -2.546733
2317 -2.935121 -3.027324
2318 -1.226157 -1.289160
2319 -2.279996 -2.280114
2320 -3.103979 -3.296089
2321 -3.160139 -3.212866
2322 -2.342877 -2.386683
2323 -2.461151 -2.477335
2324 -2.729449 -2.819258
2325 -2.732759 -2.743531
2326 -2.418273 -2.425536
2327 -2.897287 -3.100377
2328 -2.947182 -2.948776
2329 -2.585565 -2.705438
2330 -1.612835 -1.729374
2331 -2.802624 -2.864597
2332 -3.089287 -3.099939
2333 -2.817938 -2.819156
2334 -2.026219 -2.039204
2335 -2.637464 -2.656011
2336 -2.918626 -2.919739
2337 -2.352961 -2.358256
2338 -2.817562 -2.896375
2339 -1.163846 -1.240892
2340 -1.936251 -1.957219
2341 -2.001407 -2.034536
2342 -2.819443 -2.896129
2343 -2.704649 -2.708763
2344 -2.419924 -2.430106
2345 -3.026797 -3.034066
2346 -2.913216 -3.008044
2347 -2.644092 -2.997775
2348 -2.917608 -2.917635
2349 -1.362329 -1.422174
2350 -2.821676 -2.900102
2351 -2.770904 -2.792319
2352 -2.697432 -3.073391
2353 -1.108484 -1.152002
2354 -2.772130 -2.789729
2355 -3.002105 -3.002290
2356 -2.629194 -2.691873
2357 -2.737992 -2.788934
2358 -0.365019 -0.628575
2359 -2.292241 -2.293778
2360 -2.727106 -2.794262
2361 -2.785031 -2.943564
2362 -2.076593 -2.104054
2363 -0.276285 -0.542378
2364 -2.954781 -2.997081
2365 -2.807592 -3.081426
2366 -2.612793 -2.615537
2367 -2.403489 -2.404418
2368 -1.036942 -1.107631
2369 -3.037641 -3.080465
2370 -3.026717 -3.122480
2371 -2.771816 -2.890679
2372 -2.587581 -2.833366
2373 -1.574546 -1.612771
2374 -2.793286 -2.793943
2375 -2.903276 -3.089178
2376 -2.722706 -3.133286
2377 -2.342748 -2.354855
2378 -2.896436 -3.004635
2379 -3.035595 -3.063822
2380 -2.784781 -2.794109
2381 -2.384039 -2.384525
2382 -3.140966 -3.145876
2383 -2.774945 -2.778833
2384 -2.988040 -2.989037
2385 -2.912354 -3.002656
2386 -1.672145 -1.754060
2387 -2.989095 -3.116414
2388 -2.737645 -3.223500
2389 -2.880260 -2.972308
2390 -3.136109 -3.175133
2391 -3.035563 -3.079993
2392 -2.835158 -2.852032
2393 -2.241769 -2.265589
2394 -3.013453 -3.015286
2395 -1.289150 -1.321815
2396 -3.001158 -3.029669
2397 -1.974527 -2.080807
2398 -2.589007 -2.845136
2399 -2.609402 -2.869019
2400 -3.053285 -3.053612
2401 -2.760968 -3.167187
2402 -2.877918 -2.878899
2403 -2.901132 -3.101177
2404 -2.013932 -2.024366
2405 -2.423799 -2.435257
2406 -1.716507 -1.754606
2407 -2.579766 -2.767534
2408 -2.786887 -2.807938
2409 -2.101831 -2.102633
2410 -1.990894 -2.000228
2411 -2.475129 -2.515221
2412 -2.922447 -2.944893
2413 -2.903666 -2.916685
2414 -2.286415 -2.297958
2415 -2.762532 -2.768307
2416 -2.855293 -2.918569
2417 -2.093294 -2.149663
2418 -2.690037 -2.940718
2419 -2.927266 -2.982219
2420 -2.825608 -2.842046
2421 -3.117469 -3.437360
2422 -2.686294 -2.713191
2423 -1.594906 -1.656616
2424 -3.262377 -3.278188
2425 -2.778888 -3.281184
2426 -2.891930 -2.896044
2427 -1.899405 -1.957147
2428 -1.180070 -1.271270
2429 -2.920398 -2.963061
2430 -2.952284 -3.042034
2431 -2.969229 -3.017836
2432 -0.778416 -0.864971
2433 -2.809803 -2.814888
2434 -2.601428 -2.616798
2435 -2.972532 -3.012813
2436 -2.309646 -2.309687
2437 -2.775477 -2.778296
2438 -2.863606 -2.867303
2439 -2.725471 -2.731102
2440 -1.064122 -1.165754
2441 -2.858514 -2.885202
2442 -2.994109 -3.046794
2443 -2.963461 -2.987205
2444 -1.793798 -1.794864
2445 -1.954692 -1.955574
2446 -2.962318 -3.325636
2447 -2.838389 -2.884104
2448 -3.149917 -3.162388
2449 -2.903805 -2.905971
2450 -3.149177 -3.185743
2451 -2.909696 -3.011728
2452 -2.528148 -2.533160
2453 -2.743440 -2.864452
2454 -2.805060 -2.859923
2455 -2.809668 -2.903744
2456 -2.806978 -2.926918
2457 -2.711657 -2.711730
2458 -1.929463 -1.959405
2459 -2.710177 -2.752168
2460 -2.957572 -3.116376
2461 -2.277154 -2.345096
2462 -2.760480 -2.824014
2463 -3.056550 -3.064286
2464 -2.418268 -2.441055
2465 -2.936831 -2.942622
2466 -2.375310 -2.376792
2467 -2.584785 -2.694214
2468 -0.932790 -1.026666
2469 -0.486332 -0.793546
2470 -2.970454 -2.983652
2471 -2.538564 -2.711461
2472 -2.795515 -2.803011
2473 -2.895765 -2.970940
2474 -2.563148 -2.589885
2475 -2.072522 -2.101243
2476 -2.505247 -2.512168
2477 -2.915633 -2.919561
2478 -2.798749 -2.934931
2479 -3.031947 -3.033755
2480 -2.777474 -2.898814
2481 -2.958953 -2.975694
2482 -3.020911 -3.028289
2483 -1.438966 -1.438683
2484 -2.967158 -3.042079
2485 -3.149658 -3.149664
2486 -2.431966 -2.534794
2487 -2.142687 -2.142849
2488 -2.833388 -2.852481
2489 -2.613536 -2.619812
2490 -1.960391 -1.974281
2491 -2.360729 -2.367228
2492 -2.905192 -2.905382
2493 -2.675686 -2.675703
2494 -1.458333 -1.503810
2495 -2.102039 -2.147693
2496 -2.834045 -2.850732
2497 -3.145162 -3.165909
2498 -2.859734 -2.995726
2499 -2.875462 -2.883696
2500 -2.885061 -2.910821
2501 -2.984245 -2.991181
2502 -2.336293 -2.336289
2503 -3.100317 -3.104625
2504 -2.496732 -2.546263
2505 -3.300442 -3.339841
2506 -2.854386 -2.854433
2507 -2.545702 -2.581168
2508 -2.668174 -2.731171
2509 -3.004753 -3.070998
2510 -2.812548 -2.862447
2511 -2.844849 -2.937837
2512 -0.901804 -0.985895
2513 -2.705396 -2.705508
2514 -2.863851 -2.864087
2515 -2.397528 -2.401556
2516 -2.574489 -2.667938
2517 -2.910080 -2.930770
2518 -2.305072 -2.348873
2519 -2.233219 -2.244142
2520 -2.848578 -2.891552
2521 -2.850147 -2.968648
2522 -2.714599 -2.888970
2523 -3.284629 -3.285537
2524 -2.536164 -2.558124
2525 -3.134525 -3.225760
2526 -2.905682 -2.979827
2527 -2.557651 -2.685865
2528 -2.685757 -2.756985
2529 -2.841912 -2.858063
2530 -3.360187 -3.361662
2531 -2.811502 -2.829545
2532 -1.709064 -1.736687
2533 -2.057251 -2.057244
2534 -2.849733 -2.867284
2535 -2.847709 -2.857526
2536 -0.410350 -0.594405
2537 -2.181050 -2.183431
2538 -2.802069 -2.902294
2539 -2.797180 -2.803268
2540 -2.423133 -2.423963
2541 -1.737077 -1.747072
2542 -2.830456 -2.978644
2543 -2.474801 -2.492717
2544 -2.561793 -2.561799
2545 -2.809580 -3.222770
2546 -2.862885 -2.971372
2547 -2.948106 -2.996801
2548 -2.724304 -2.818157
2549 -2.781813 -3.035775
2550 -2.766585 -2.767343
2551 -2.946040 -3.138689
2552 -2.775448 -2.804093
2553 -1.940761 -1.945519
2554 -2.674011 -3.220222
2555 -2.929819 -2.952434
2556 -0.831037 -0.942444
2557 -2.495417 -2.526605
2558 -2.409998 -2.417249
2559 -2.935595 -2.962215
2560 -3.129318 -3.129954


==> Figures/Example2/D/Y_0/log_RMSE_STD_seed.dat <==
2305 -3.032280 -3.151016
2306 -2.576780 -2.629747
2307 -3.156597 -3.213914
2308 -3.032374 -3.235261
2309 -0.852820 -0.943399
2310 -3.451673 -3.493513
2311 -2.349586 -2.412412
2312 -2.870106 -2.874881
2313 -0.989264 -1.060155
2314 -3.278209 -3.280871
2315 -3.266295 -3.268119
2316 -2.833094 -2.847440
2317 -3.236151 -3.328058
2318 -1.527187 -1.578511
2319 -2.581026 -2.581102
2320 -3.405009 -3.596857
2321 -3.461169 -3.514035
2322 -2.643907 -2.688565
2323 -2.762181 -2.778773
2324 -3.030479 -3.119818
2325 -3.033789 -3.044385
2326 -2.719303 -2.726272
2327 -3.198317 -3.400978
2328 -3.248212 -3.249849
2329 -2.886595 -3.005736
2330 -1.913865 -2.037437
2331 -3.103654 -3.165287
2332 -3.390317 -3.400892
2333 -3.118968 -3.120137
2334 -2.327249 -2.339285
2335 -2.938494 -2.956757
2336 -3.219656 -3.220807
2337 -2.653991 -2.659594
2338 -3.118592 -3.197042
2339 -1.464876 -1.527287
2340 -2.237281 -2.256778
2341 -2.302437 -2.333978
2342 -3.120473 -3.196801
2343 -3.005679 -3.009912
2344 -2.720954 -2.731496
2345 -3.327827 -3.335023
2346 -3.214246 -3.308759
2347 -2.945122 -3.297923
2348 -3.218638 -3.218660
2349 -1.663359 -1.714641
2350 -3.122706 -3.200772
2351 -3.071934 -3.093575
2352 -2.998461 -3.373631
2353 -1.409514 -1.440811
2354 -3.073160 -3.090556
2355 -3.303135 -3.303308
2356 -2.930224 -2.992395
2357 -3.039022 -3.090328
2358 -0.666049 -0.814453
2359 -2.593271 -2.595006
2360 -3.028136 -3.094873
2361 -3.086061 -3.244082
2362 -2.377623 -2.403857
2363 -0.577315 -0.710409
2364 -3.255811 -3.297909
2365 -3.108622 -3.381884
2366 -2.913823 -2.916451
2367 -2.704519 -2.705567
2368 -1.337972 -1.390547
2369 -3.338671 -3.381327
2370 -3.327747 -3.423754
2371 -3.072846 -3.191233
2372 -2.888611 -3.133474
2373 -1.875576 -1.909429
2374 -3.094316 -3.095012
2375 -3.204306 -3.389797
2376 -3.023736 -3.433559
2377 -2.643778 -2.655434
2378 -3.197466 -3.305320
2379 -3.336625 -3.364712
2380 -3.085811 -3.095286
2381 -2.685069 -2.685477
2382 -3.441996 -3.446953
2383 -3.075975 -3.079962
2384 -3.289070 -3.290037
2385 -3.213384 -3.303376
2386 -1.973175 -2.060437
2387 -3.290125 -3.417148
2388 -3.038675 -3.523779
2389 -3.181290 -3.273003
2390 -3.437139 -3.476035
2391 -3.336593 -3.381195
2392 -3.136188 -3.152889
2393 -2.542799 -2.565831
2394 -3.314483 -3.316278
2395 -1.590180 -1.615503
2396 -3.302188 -3.330547
2397 -2.275557 -2.379011
2398 -2.890037 -3.145237
2399 -2.910432 -3.169159
2400 -3.354315 -3.354657
2401 -3.061998 -3.467525
2402 -3.178948 -3.179969
2403 -3.202162 -3.401784
2404 -2.314962 -2.326348
2405 -2.724829 -2.735921
2406 -2.017537 -2.052433
2407 -2.880796 -3.067696
2408 -3.087916 -3.108754
2409 -2.402861 -2.403480
2410 -2.291924 -2.302214
2411 -2.776159 -2.815658
2412 -3.223477 -3.245761
2413 -3.204696 -3.217585
2414 -2.587445 -2.598488
2415 -3.063562 -3.069217
2416 -3.156323 -3.219295
2417 -2.394324 -2.452393
2418 -2.991067 -3.241015
2419 -3.228296 -3.283007
2420 -3.126638 -3.143252
2421 -3.418499 -3.738099
2422 -2.987324 -3.013917
2423 -1.895936 -1.952396
2424 -3.563407 -3.579281
2425 -3.079918 -3.581528
2426 -3.192960 -3.196998
2427 -2.200435 -2.260884
2428 -1.481100 -1.556992
2429 -3.221428 -3.263871
2430 -3.253314 -3.343347
2431 -3.270259 -3.319075
2432 -1.079446 -1.133345
2433 -3.110833 -3.115817
2434 -2.902458 -2.918115
2435 -3.273562 -3.313653
2436 -2.610676 -2.610697
2437 -3.076507 -3.079244
2438 -3.164636 -3.168256
2439 -3.026501 -3.032265
2440 -1.365152 -1.446345
2441 -3.159544 -3.186028
2442 -3.295139 -3.347620
2443 -3.264491 -3.288083
2444 -2.094828 -2.096507
2445 -2.255722 -2.256968
2446 -3.263348 -3.626240
2447 -3.139419 -3.184861
2448 -3.450947 -3.463491
2449 -3.204835 -3.207055
2450 -3.450207 -3.486895
2451 -3.210726 -3.312432
2452 -2.829178 -2.834388
2453 -3.044470 -3.164971
2454 -3.106090 -3.160633
2455 -3.110698 -3.204376
2456 -3.108008 -3.227508
2457 -3.012687 -3.012746
2458 -2.230493 -2.258657
2459 -3.011207 -3.053554
2460 -3.258602 -3.417752
2461 -2.578184 -2.644948
2462 -3.061510 -3.124665
2463 -3.357580 -3.365245
2464 -2.719298 -2.741568
2465 -3.237861 -3.243734
2466 -2.676340 -2.677981
2467 -2.885815 -2.995957
2468 -1.233820 -1.302126
2469 -0.787362 -0.995503
2470 -3.271484 -3.284570
2471 -2.839594 -3.011562
2472 -3.096545 -3.104170
2473 -3.196795 -3.271672
2474 -2.864178 -2.891322
2475 -2.373552 -2.403596
2476 -2.806277 -2.813442
2477 -3.216663 -3.220662
2478 -3.099779 -3.235491
2479 -3.332977 -3.334749
2480 -3.078504 -3.199370
2481 -3.259983 -3.276595
2482 -3.321941 -3.329395
2483 -1.739996 -1.740210
2484 -3.268188 -3.342856
2485 -3.450688 -3.450696
2486 -2.732996 -2.834842
2487 -2.443717 -2.443989
2488 -3.134418 -3.153327
2489 -2.914566 -2.921023
2490 -2.261421 -2.276546
2491 -2.661759 -2.668591
2492 -3.206222 -3.206429
2493 -2.976716 -2.976743
2494 -1.759363 -1.798728
2495 -2.403069 -2.450243
2496 -3.135075 -3.151590
2497 -3.446192 -3.466845
2498 -3.160764 -3.296347
2499 -3.176492 -3.184838
2500 -3.186091 -3.212041
2501 -3.285275 -3.292132
2502 -2.637323 -2.637326
2503 -3.401347 -3.405704
2504 -2.797762 -2.847922
2505 -3.601472 -3.640783
2506 -3.155416 -3.155473
2507 -2.846732 -2.882681
2508 -2.969204 -3.031735
2509 -3.305783 -3.371808
2510 -3.113578 -3.163175
2511 -3.145879 -3.238501
2512 -1.202834 -1.261255
2513 -3.006426 -3.006559
2514 -3.164881 -3.165099
2515 -2.698558 -2.702828
2516 -2.875519 -2.969655
2517 -3.211110 -3.231640
2518 -2.606102 -2.650833
2519 -2.534249 -2.544624
2520 -3.149608 -3.192843
2521 -3.151177 -3.269281
2522 -3.015629 -3.189379
2523 -3.585659 -3.586581
2524 -2.837194 -2.858766
2525 -3.435555 -3.526604
2526 -3.206712 -3.280568
2527 -2.858681 -2.986094
2528 -2.986787 -3.057543
2529 -3.142942 -3.159261
2530 -3.661217 -3.662677
2531 -3.112532 -3.130765
2532 -2.010094 -2.034935
2533 -2.358281 -2.358332
2534 -3.150763 -3.168144
2535 -3.148739 -3.158686
2536 -0.711380 -0.805380
2537 -2.482080 -2.484779
2538 -3.103099 -3.202908
2539 -3.098210 -3.104184
2540 -2.724163 -2.725100
2541 -2.038107 -2.049938
2542 -3.131485 -3.279223
2543 -2.775831 -2.793342
2544 -2.862823 -2.862825
2545 -3.110610 -3.523180
2546 -3.163915 -3.272029
2547 -3.249136 -3.298051
2548 -3.025334 -3.118703
2549 -3.082843 -3.336210
2550 -3.067615 -3.068418
2551 -3.247070 -3.439343
2552 -3.076478 -3.104868
2553 -2.241791 -2.245870
2554 -2.975041 -3.520371
2555 -3.230849 -3.253304
2556 -1.132067 -1.209690
2557 -2.796447 -2.828147
2558 -2.711028 -2.718592
2559 -3.236625 -3.263417
2560 -3.430348 -3.431001


==> Figures/Example2/D/Z_0_1/Estimate_std_incruns_Z_0_1.dat <==
2 0.643718 0.941614 0.000833 9.656186
3 0.786679 0.941614 0.000833 9.656186
4 0.867758 0.941614 0.000833 9.656186
5 0.865582 0.941614 0.000833 9.656186
6 0.897147 0.941614 0.000833 9.656186
7 0.920809 0.941614 0.000833 9.656186
8 0.933715 0.941614 0.000833 9.656186
9 0.933759 0.941614 0.000833 9.656186
10 0.945730 0.941614 0.000833 9.656186


==> Figures/Example2/D/Z_0_1/Trainlength_test_Z_0_1.dat <==
204.800000 0.921949 0.002505
409.600000 0.933376 0.004462
614.400000 0.935681 0.000747
819.200000 0.932425 0.002236
1024.000000 0.929684 0.000862
1228.800000 0.941717 0.001517
1433.600000 0.942162 0.000974
1638.400000 0.939456 0.001869
1843.200000 0.940462 0.001254
2048.000000 0.941614 0.000833


==> Figures/Example2/D/Z_0_1/log_RMSE_STD_STDhat_r_test_Z_0_1.dat <==
0.003944 -0.983289 -0.981124 -1.007440
0.007801 -0.845428 -0.841967 -0.915458
0.004282 -0.943189 -0.942838 -0.972972
0.007987 0.055495 0.199537 0.546478
0.008223 0.547797 0.284161 0.503988
0.002744 -0.531534 -0.852772 -0.401873
0.008332 -0.044551 -0.048735 -0.242785
0.008373 -0.732363 -0.873564 -0.851361
0.006669 -0.856636 -0.868300 -0.909047
0.002743 -1.147225 -1.205982 -0.992786
0.008520 -0.789113 -0.835941 -0.885167
0.003228 -1.036447 -1.047532 -1.009742
0.004148 -0.253029 -0.196183 -0.222657
0.008798 -0.711350 -0.704249 -0.602660
0.005816 0.045760 -0.072847 0.207204
0.005648 -0.186460 -0.236937 0.345857
0.006662 -0.635447 -0.859919 -0.469568
0.003503 -0.025349 -0.223773 0.013711
0.007635 0.335640 -0.454497 -0.405139
0.006608 -0.399100 -0.379992 -0.499954
0.003271 -0.377049 -0.346319 -0.243996
0.008617 -0.289966 -0.238101 -0.245182
0.004316 -1.173637 -1.240794 -0.976761
0.005215 -0.774996 -0.792725 -0.871381
0.003202 -1.022772 -1.041341 -1.026441
0.009008 -0.851859 -0.953057 -0.892224
0.007394 -0.828908 -0.832021 -0.933138
0.004325 -0.735689 -0.741727 -0.641540
0.008661 -0.744687 -0.738051 -0.707400
0.006487 -0.327128 -0.312057 -0.219821
0.004535 -0.813340 -0.861129 -0.775417
0.005824 -1.216061 -1.220328 -0.962844
0.006667 0.005995 -0.136998 -0.092104
0.004721 -0.935606 -0.950136 -0.988817
0.004077 -0.877646 -0.894298 -0.336249
0.003624 -0.980800 -0.979990 -0.993521
0.004000 -0.349448 -0.345753 -0.319135
0.004254 -0.324422 -0.384680 -0.329458
0.002989 -0.564434 -0.658706 -0.504668
0.009258 0.090934 0.165146 0.345231
0.005405 -0.964486 -1.016343 -0.962018
0.003901 0.091698 0.060862 0.276244
0.004525 -0.885257 -0.892095 -0.783782
0.007154 -0.466185 -0.762862 -0.669258
0.007596 -1.009749 -1.012146 -0.890161
0.006071 -0.409478 -0.394954 -0.229527
0.003205 -0.365180 -0.345355 -0.274496
0.008447 -0.145949 -0.068479 -0.113784
0.005447 0.313245 0.955487 -0.072139
0.003656 -0.504267 -0.483355 -0.309187
0.006834 -0.030467 0.064062 0.022463
0.008065 -1.018893 -1.030457 -0.910399
0.008056 -0.047963 0.128422 -0.164411
0.006663 -0.816544 -0.832132 -0.937575
0.006547 -0.600503 -0.593446 -0.635984
0.005050 -0.034464 -0.127524 -0.053096
0.006630 -0.973443 -0.991266 -0.958332
0.008580 -0.861944 -0.890257 -0.905497
0.005992 -1.209300 -1.283206 -0.977850
0.005277 -0.812362 -0.807684 -0.893708
0.009213 -0.902344 -0.905861 -0.861686
0.005453 -0.018402 0.020348 0.077944
0.006278 -0.884286 -1.018625 -0.939111
0.003412 -0.902116 -0.916190 -0.989630
0.006123 -0.295453 -0.460674 -0.210854
0.002660 -0.469838 -0.564377 -0.469933
0.005603 -0.618057 -0.606191 -0.766163
0.004691 0.086526 -0.145618 0.325991
0.008422 -0.707829 -0.819066 -0.902256
0.009155 -0.672099 -0.662276 -0.694778
0.002613 -0.537586 -0.560342 -0.530431
0.008901 0.671219 0.332116 0.476200
0.005077 -0.886568 -0.897677 -0.952893
0.005120 0.221017 0.105033 0.341135
0.005592 0.163387 0.439762 -0.145520
0.007545 -0.816001 -0.814117 -0.932262
0.006260 -0.389446 -0.522043 -0.781445
0.006591 -0.283272 -0.401146 -0.268560
0.009094 -1.374099 -1.379465 -0.877408
0.003963 -0.927724 -0.930009 -0.995823
0.007486 0.071029 0.137903 0.293507
0.004984 -0.301331 -0.326529 -0.076252
0.003177 -0.147839 -0.030725 -0.125795
0.005703 -0.996263 -0.994875 -0.968099
0.007683 -0.477704 -0.476696 -0.439440
0.007196 -0.727219 -0.751430 -0.918844
0.006403 -0.070409 -0.008487 0.130157
0.007958 -0.691760 -0.736433 -0.706102
0.005285 -0.987347 -1.001299 -0.940778
0.009018 -0.159927 -0.028460 0.194863
0.005246 -0.188450 -0.124261 -0.185441
0.005612 0.519589 0.480683 0.394210
0.004838 -1.018947 -1.017197 -0.984837
0.005444 -1.006931 -1.004871 -0.971506
0.007017 -0.779171 -0.817064 -0.917321
0.007724 -0.706482 -0.699777 -0.774929
0.008006 -0.050506 -0.050008 -0.016035
0.007508 -0.715274 -0.781587 -0.559918
0.007306 -0.677486 -0.676877 -0.509522
0.006665 -0.808199 -0.950485 -0.891443
0.004455 -0.885636 -0.882727 -0.969676
0.004547 -0.996291 -1.064854 -0.947277
0.005934 -1.007458 -1.049915 -0.958884
0.004243 -0.809837 -0.840658 -0.651662
0.003581 -0.828200 -0.825986 -0.996755
0.005678 0.174291 0.197718 0.115519
0.004329 -0.995319 -0.999496 -0.957152
0.006212 -0.869619 -1.001503 -0.969907
0.007265 -1.019447 -1.020171 -0.933506
0.002704 -0.760901 -0.768699 -0.924218
0.005749 -0.462643 -0.435480 -0.368578
0.006661 0.237183 0.375505 0.438202
0.004840 -0.615705 -0.676796 -0.673320
0.008086 -0.663733 -0.657272 -0.813252
0.006463 -0.748213 -0.757394 -0.940388
0.007695 -0.790746 -0.819345 -0.917915
0.006522 -0.865353 -0.929386 -0.975063
0.003839 -0.148325 -0.103806 -0.246856
0.008062 -0.842453 -0.842479 -0.893524
0.007611 -0.803672 -0.822767 -0.921794
0.006139 -0.765801 -0.759624 -0.941205
0.006954 0.249488 0.104114 0.335515
0.007880 -0.251627 -0.179401 -0.202937
0.004622 -0.603712 -0.595663 -0.583438
0.005751 -0.991553 -0.994368 -0.974812
0.005820 -0.360219 -0.314704 -0.504258
0.009144 -0.853034 -0.878162 -0.604208
0.008742 0.249429 1.360906 0.457158
0.003070 -0.552610 -0.634568 -0.690048
0.007083 -0.901327 -0.907557 -0.957275
0.002930 0.208026 0.170665 0.274064
0.005322 0.309670 0.308037 0.358792
0.005989 -0.922005 -0.944416 -0.924484
0.007300 -0.757110 -0.854624 -0.901911
0.003875 -0.018618 -0.062098 -0.029022
0.003282 -0.928258 -0.925215 -1.016994
0.002980 -1.145956 -1.146161 -1.003283
0.003546 -0.702268 -0.693543 -0.603590
0.006507 -0.181119 -0.174358 -0.216930
0.008756 -0.268539 -0.257230 -0.147040
0.005157 -1.003213 -1.008759 -0.936380
0.005465 0.154598 0.098898 0.359469
0.005199 -0.081414 -0.278713 -0.307019
0.008683 -0.248153 -0.225981 0.139836
0.005442 -0.835647 -0.887688 -0.976002
0.005781 0.229026 0.296881 0.407470
0.005270 -0.904366 -0.901857 -0.953391
0.003403 0.113792 0.068212 0.201277
0.007726 -0.916925 -0.916115 -0.926048
0.006118 -1.031535 -1.141120 -0.976960
0.008606 0.538011 0.434875 0.502402
0.006117 -1.008386 -1.006292 -0.959890
0.007586 -0.169770 -0.223549 -0.114544
0.007290 0.042587 0.069145 0.305981
0.005262 0.269687 0.452337 0.303942
0.009097 0.654772 0.337969 0.486301
0.003810 -1.145631 -1.147681 -0.869874
0.007917 0.047088 0.089335 0.376765
0.008357 -0.819542 -0.814686 -0.888642
0.005839 -0.963532 -0.976235 -0.836188
0.004270 -0.859027 -0.887521 -0.995889
0.005387 -1.023497 -1.027127 -0.966621
0.007557 0.185017 -0.109564 0.442618
0.006110 -0.632039 -0.628424 -0.623572
0.006086 -0.747056 -0.740134 -0.551869
0.007892 0.638573 0.160442 0.602389
0.005286 -0.042998 0.097108 0.177912
0.005999 0.103737 -0.013698 0.315043
0.004269 -1.103177 -1.129054 -0.992362
0.008651 0.422135 0.886778 0.443846
0.003934 0.086690 -0.317330 0.090897
0.004942 -0.011991 -0.042306 -0.029765
0.008561 -0.961427 -0.963854 -0.888146
0.004967 0.093395 -0.137667 0.232587
0.004923 0.324636 1.482433 0.377256
0.005165 -0.205951 -0.196918 -0.102657
0.008482 -0.871619 -1.128541 -0.803342
0.004852 -0.461316 -0.586851 -0.503120
0.006222 -0.852905 -0.855102 -0.964045
0.002984 -0.929663 -0.927134 -1.004692
0.008136 -0.192115 -0.169178 -0.231528
0.003753 -0.964449 -0.963109 -1.013308
0.007073 -0.902096 -0.933105 -0.935484
0.006074 0.157648 0.138895 0.303344
0.005295 -0.297436 -0.348985 -0.381996
0.008677 -0.636380 -0.633556 -0.357025
0.009050 -0.470113 -0.662811 -0.776951
0.007782 -0.041090 -0.182766 0.294823
0.004538 -0.169874 -0.227051 -0.339256
0.008679 -0.797509 -0.796533 -0.796827
0.002825 -1.054311 -1.060029 -0.994326
0.007610 0.144320 0.065554 0.485031
0.007052 -0.415003 -0.484101 -0.295292
0.004401 -0.625966 -0.615087 -0.513510
0.002872 -0.853217 -0.868152 -1.032048
0.005989 -0.135049 -0.034148 -0.232075
0.005123 -0.979452 -0.991483 -1.004551
0.009200 -0.817103 -0.813253 -0.870052
0.008552 0.039150 0.241038 0.362158
0.008954 -0.330625 -0.290155 -0.371410
0.007977 -0.475357 -0.455972 -0.484571
0.002849 -0.939936 -0.942753 -0.969146
0.008076 -0.898960 -0.895685 -0.886737
0.003441 -0.907607 -0.937046 -1.003336
0.006779 -0.101001 0.091175 0.218977
0.003977 -0.760842 -0.766519 -0.538188
0.004040 -1.055600 -1.058855 -0.975621
0.002667 -0.825075 -0.841955 -0.865881
0.004953 -0.064287 -0.121678 0.072429
0.008119 -1.050153 -1.097346 -0.888578
0.008975 -0.290589 -0.679840 -0.179748
0.006928 -0.755395 -0.763004 -0.522499
0.008103 -0.874813 -0.873019 -0.865772
0.004730 0.024217 -0.052377 0.155650
0.007361 -0.829671 -0.824947 -0.939198
0.004149 0.460392 0.154032 0.332756
0.003660 -0.878466 -0.912222 -0.859316
0.008270 -0.209501 -0.288285 -0.192573
0.003179 -1.167087 -1.175817 -0.996650
0.007812 -0.851469 -0.850783 -0.888530
0.008603 0.007690 -0.069838 0.360853
0.004174 -0.365189 -0.382253 -0.339879
0.008211 -0.383994 -0.442760 0.362653
0.008354 -0.588327 -0.574524 -0.712408
0.004266 -0.254026 -0.181949 -0.231192
0.006769 -0.862796 -0.884553 -0.870729
0.003842 -0.863452 -0.903254 -0.863895
0.007640 -0.205287 -0.184907 0.216025
0.008211 0.154011 0.093473 0.123051
0.008398 0.012524 0.162791 0.371522
0.008871 -0.697766 -0.723936 -0.782206
0.004505 -0.144379 -0.107809 -0.262389
0.009210 -0.213795 -0.281546 0.172166
0.006559 -1.174710 -1.223810 -0.936281
0.004767 0.138039 -0.050192 0.184921
0.004247 -0.060535 0.179581 0.107943
0.006572 -0.651104 -0.674499 -0.782350
0.006085 -0.790807 -0.964100 -0.936456
0.002694 0.156504 0.359609 0.110610
0.005007 -0.194257 -0.121202 -0.120988
0.009326 -0.134447 -0.133298 0.215807
0.006211 -0.225564 -0.160059 -0.216093
0.006360 -0.290293 -0.546563 -0.719039
0.004120 -0.397403 -0.360405 -0.321155
0.008657 0.141678 0.173733 0.061352
0.004793 -0.151834 -0.246977 -0.244485
0.002652 -0.525430 -0.553435 -0.493959
0.004222 -0.386653 -0.348569 -0.388127
0.005066 0.114214 0.148578 0.117282
0.008831 -0.775521 -0.828098 -0.877827
0.004115 -0.702590 -0.826576 -0.772795
0.008128 0.372854 0.128737 0.442525
0.004128 -0.778402 -0.831788 -0.603208
0.004086 -0.987413 -0.990048 -0.992346
0.005494 -0.339733 -0.322544 -0.347415
0.002805 -0.561139 -0.547203 -0.548746


==> Figures/Example2/D/Z_0_1/log_RMSE_STD_rel_seed_Z_0_1.dat <==
2305 0.654772 0.337969
2306 0.538011 0.434875
2307 0.324636 1.482433
2308 0.671219 0.332116
2309 0.638573 0.160442
2310 0.229026 0.296881
2311 0.519589 0.480683
2312 0.237183 0.375505
2313 0.249429 1.360906
2314 0.460392 0.154032
2315 0.309670 0.308037
2316 0.055495 0.199537
2317 0.154598 0.098898
2318 0.547797 0.284161
2319 0.221017 0.105033
2320 0.086526 -0.145618
2321 0.422135 0.886778
2322 -0.186460 -0.236937
2323 0.208026 0.170665
2324 0.144320 0.065554
2325 0.269687 0.452337
2326 0.091698 0.060862
2327 0.103737 -0.013698
2328 0.185017 -0.109564
2329 0.372854 0.128737
2330 0.157648 0.138895
2331 0.090934 0.165146
2332 0.007690 -0.069838
2333 0.039150 0.241038
2334 0.012524 0.162791
2335 0.093395 -0.137667
2336 0.249488 0.104114
2337 0.113792 0.068212
2338 -0.383994 -0.442760
2339 0.138039 -0.050192
2340 0.045760 -0.072847
2341 0.042587 0.069145
2342 -0.042998 0.097108
2343 0.024217 -0.052377
2344 0.047088 0.089335
2345 0.156504 0.359609
2346 -0.101001 0.091175
2347 0.071029 0.137903
2348 -0.134447 -0.133298
2349 -0.060535 0.179581
2350 0.114214 0.148578
2351 -0.159927 -0.028460
2352 0.086690 -0.317330
2353 -0.041090 -0.182766
2354 0.174291 0.197718
2355 -0.213795 -0.281546
2356 -0.070409 -0.008487
2357 -0.064287 -0.121678
2358 -0.018402 0.020348
2359 -0.248153 -0.225981
2360 -0.205287 -0.184907
2361 -0.011991 -0.042306
2362 -0.025349 -0.223773
2363 0.154011 0.093473
2364 0.141678 0.173733
2365 -0.030467 0.064062
2366 -0.034464 -0.127524
2367 0.313245 0.955487
2368 -0.018618 -0.062098
2369 -0.301331 -0.326529
2370 0.005995 -0.136998
2371 -0.205951 -0.196918
2372 -0.194257 -0.121202
2373 -0.050506 -0.050008
2374 0.163387 0.439762
2375 -0.145949 -0.068479
2376 -0.147839 -0.030725
2377 -0.268539 -0.257230
2378 -0.169770 -0.223549
2379 -0.188450 -0.124261
2380 -0.295453 -0.460674
2381 -0.225564 -0.160059
2382 -0.181119 -0.174358
2383 -0.327128 -0.312057
2384 -0.047963 0.128422
2385 -0.409478 -0.394954
2386 -0.135049 -0.034148
2387 -0.151834 -0.246977
2388 -0.209501 -0.288285
2389 -0.253029 -0.196183
2390 -0.290589 -0.679840
2391 -0.254026 -0.181949
2392 -0.144379 -0.107809
2393 -0.148325 -0.103806
2394 -0.377049 -0.346319
2395 -0.251627 -0.179401
2396 -0.283272 -0.401146
2397 -0.365180 -0.345355
2398 -0.192115 -0.169178
2399 -0.044551 -0.048735
2400 -0.289966 -0.238101
2401 -0.081414 -0.278713
2402 -0.415003 -0.484101
2403 -0.504267 -0.483355
2404 -0.169874 -0.227051
2405 -0.339733 -0.322544
2406 -0.397403 -0.360405
2407 -0.324422 -0.384680
2408 -0.349448 -0.345753
2409 -0.462643 -0.435480
2410 -0.365189 -0.382253
2411 -0.877646 -0.894298
2412 -0.297436 -0.348985
2413 -0.531534 -0.852772
2414 -0.636380 -0.633556
2415 -0.386653 -0.348569
2416 -0.330625 -0.290155
2417 -0.635447 -0.859919
2418 -0.477704 -0.476696
2419 -0.469838 -0.564377
2420 -0.360219 -0.314704
2421 -0.399100 -0.379992
2422 -0.525430 -0.553435
2423 -0.461316 -0.586851
2424 -0.475357 -0.455972
2425 -0.755395 -0.763004
2426 -0.747056 -0.740134
2427 -0.677486 -0.676877
2428 -0.564434 -0.658706
2429 -0.537586 -0.560342
2430 -0.625966 -0.615087
2431 -0.561139 -0.547203
2432 -0.715274 -0.781587
2433 -0.760842 -0.766519
2434 -0.632039 -0.628424
2435 -0.603712 -0.595663
2436 -0.600503 -0.593446
2437 -0.702268 -0.693543
2438 -0.778402 -0.831788
2439 -0.711350 -0.704249
2440 -0.735689 -0.741727
2441 -0.615705 -0.676796
2442 -0.809837 -0.840658
2443 -0.853034 -0.878162
2444 -0.552610 -0.634568
2445 -0.691760 -0.736433
2446 -0.588327 -0.574524
2447 -0.618057 -0.606191
2448 -0.744687 -0.738051
2449 -0.651104 -0.674499
2450 -0.672099 -0.662276
2451 -0.813340 -0.861129
2452 -0.706482 -0.699777
2453 -0.885257 -0.892095
2454 -0.702590 -0.826576
2455 -0.963532 -0.976235
2456 -0.825075 -0.841955
2457 -0.878466 -0.912222
2458 -0.663733 -0.657272
2459 -0.862796 -0.884553
2460 -0.774996 -0.792725
2461 -0.863452 -0.903254
2462 -0.697766 -0.723936
2463 -1.145631 -1.147681
2464 -0.797509 -0.796533
2465 -0.760901 -0.768699
2466 -0.812362 -0.807684
2467 -0.808199 -0.950485
2468 -0.856636 -0.868300
2469 -1.003213 -1.008759
2470 -0.765801 -0.759624
2471 -0.732363 -0.873564
2472 -0.874813 -0.873019
2473 -0.779171 -0.817064
2474 -0.748213 -0.757394
2475 -0.996291 -1.064854
2476 -0.902116 -0.916190
2477 -1.167087 -1.175817
2478 -0.816544 -0.832132
2479 -0.995319 -0.999496
2480 -0.904366 -0.901857
2481 -0.727219 -0.751430
2482 -0.964486 -1.016343
2483 -0.996263 -0.994875
2484 -0.885636 -0.882727
2485 -1.019447 -1.020171
2486 -0.973443 -0.991266
2487 -1.031535 -1.141120
2488 -0.961427 -0.963854
2489 -1.022772 -1.041341
2490 -0.853217 -0.868152
2491 -0.983289 -0.981124
2492 -1.209300 -1.283206
2493 -0.829671 -0.824947
2494 -0.964449 -0.963109
2495 -0.859027 -0.887521
2496 -0.916925 -0.916115
2497 -0.935606 -0.950136
2498 -1.018893 -1.030457
2499 -1.374099 -1.379465
2500 -0.928258 -0.925215
2501 -0.835647 -0.887688
2502 -1.103177 -1.129054
2503 -1.018947 -1.017197
2504 -0.927724 -0.930009
2505 -0.817103 -0.813253
2506 -0.865353 -0.929386
2507 -0.991553 -0.994368
2508 -0.901327 -0.907557
2509 -0.816001 -0.814117
2510 -1.036447 -1.047532
2511 -0.869619 -1.001503
2512 -1.147225 -1.205982
2513 -0.819542 -0.814686
2514 -0.943189 -0.942838
2515 -0.852905 -0.855102
2516 -1.006931 -1.004871
2517 -0.902344 -0.905861
2518 -1.216061 -1.220328
2519 -0.845428 -0.841967
2520 -1.008386 -1.006292
2521 -0.929663 -0.927134
2522 -0.775521 -0.828098
2523 -0.828908 -0.832021
2524 -0.803672 -0.822767
2525 -0.980800 -0.979990
2526 -0.789113 -0.835941
2527 -0.790746 -0.819345
2528 -1.023497 -1.027127
2529 -1.007458 -1.049915
2530 -1.054311 -1.060029
2531 -0.902096 -0.933105
2532 -0.828200 -0.825986
2533 -1.174710 -1.223810
2534 -0.907607 -0.937046
2535 -0.790807 -0.964100
2536 -1.145956 -1.146161
2537 -0.842453 -0.842479
2538 -1.055600 -1.058855
2539 -0.886568 -0.897677
2540 -0.898960 -0.895685
2541 -1.050153 -1.097346
2542 -0.922005 -0.944416
2543 -0.851859 -0.953057
2544 -0.707829 -0.819066
2545 -0.987347 -1.001299
2546 -0.861944 -0.890257
2547 -0.851469 -0.850783
2548 -1.173637 -1.240794
2549 -0.884286 -1.018625
2550 -1.009749 -1.012146
2551 -0.757110 -0.854624
2552 -0.987413 -0.990048
2553 -0.939936 -0.942753
2554 -0.470113 -0.662811
2555 -0.871619 -1.128541
2556 -0.979452 -0.991483
2557 -0.466185 -0.762862
2558 -0.389446 -0.522043
2559 0.335640 -0.454497
2560 -0.290293 -0.546563


==> Figures/Example2/D/Z_0_1/log_RMSE_STD_seed_Z_0_1.dat <==
2305 -2.318160 -2.411721
2306 -2.434407 -2.526193
2307 -2.635146 -2.682835
2308 -2.285046 -2.377666
2309 -2.314877 -2.469589
2310 -2.711112 -2.712773
2311 -2.412771 -2.499263
2312 -2.686855 -2.692750
2313 -2.666786 -2.737130
2314 -2.445703 -2.468924
2315 -2.594638 -2.594639
2316 -2.838975 -2.855701
2317 -2.738101 -2.739964
2318 -2.344566 -2.473647
2319 -2.670266 -2.676809
2320 -2.804223 -2.850438
2321 -2.465575 -2.479910
2322 -3.045736 -3.051769
2323 -2.641442 -2.642091
2324 -2.691401 -2.695382
2325 -2.563850 -2.571921
2326 -2.731909 -2.732644
2327 -2.699653 -2.710364
2328 -2.611727 -2.667944
2329 -2.423249 -2.442071
2330 -2.629603 -2.629803
2331 -2.690743 -2.694649
2332 -2.773853 -2.780536
2333 -2.739780 -2.774355
2334 -2.754375 -2.777898
2335 -2.670580 -2.715401
2336 -2.510774 -2.520267
2337 -2.632988 -2.634462
2338 -3.112694 -3.127580
2339 -2.584936 -2.610195
2340 -2.653060 -2.666640
2341 -2.655456 -2.656116
2342 -2.739953 -2.769590
2343 -2.671558 -2.677673
2344 -2.647898 -2.649518
2345 -2.531967 -2.549394
2346 -2.770960 -2.883899
2347 -2.594892 -2.598427
2348 -2.793335 -2.793338
2349 -2.718397 -2.834329
2350 -2.537279 -2.538055
2351 -2.802066 -2.884542
2352 -2.553156 -2.692370
2353 -2.673393 -2.699346
2354 -2.451799 -2.452074
2355 -2.838179 -2.849616
2356 -2.693065 -2.699536
2357 -2.683430 -2.688308
2358 -2.624527 -2.626421
2359 -2.842078 -2.844084
2360 -2.794846 -2.796179
2361 -2.558948 -2.560061
2362 -2.570964 -2.618107
2363 -2.391497 -2.393715
2364 -2.398773 -2.399367
2365 -2.558318 -2.570515
2366 -2.554861 -2.566088
2367 -2.192043 -2.226651
2368 -2.511707 -2.514054
2369 -2.792087 -2.794602
2370 -2.467320 -2.489991
2371 -2.671579 -2.671830
2372 -2.636446 -2.657686
2373 -2.487902 -2.487902
2374 -2.267703 -2.295316
2375 -2.556609 -2.573448
2376 -2.544858 -2.592441
2377 -2.658285 -2.658828
2378 -2.559411 -2.565810
2379 -2.573360 -2.588153
2380 -2.672398 -2.737827
2381 -2.593896 -2.614890
2382 -2.543899 -2.544023
2383 -2.685536 -2.686889
2384 -2.398382 -2.448445
2385 -2.755887 -2.757892
2386 -2.477391 -2.506164
2387 -2.477594 -2.495044
2388 -2.533588 -2.548424
2389 -2.573548 -2.591907
2390 -2.608930 -2.846583
2391 -2.571868 -2.610607
2392 -2.445000 -2.448268
2393 -2.438631 -2.443695
2394 -2.663710 -2.673925
2395 -2.536582 -2.675740
2396 -2.565394 -2.602117
2397 -2.629957 -2.633067
2398 -2.455178 -2.456769
2399 -2.304619 -2.304644
2400 -2.538394 -2.558615
2401 -2.316839 -2.371136
2402 -2.635126 -2.656193
2403 -2.700311 -2.735347
2404 -2.364397 -2.371581
2405 -2.531445 -2.533380
2406 -2.587802 -2.614990
2407 -2.512678 -2.525788
2408 -2.533880 -2.533961
2409 -2.632201 -2.654423
2410 -2.531086 -2.532635
2411 -3.041523 -3.048242
2412 -2.451505 -2.460673
2413 -2.664152 -2.892906
2414 -2.760206 -2.760402
2415 -2.491037 -2.515717
2416 -2.429516 -2.542205
2417 -2.710259 -2.867912
2418 -2.539628 -2.539639
2419 -2.530650 -2.569409
2420 -2.413083 -2.451737
2421 -2.444897 -2.448454
2422 -2.558485 -2.564914
2423 -2.480239 -2.538463
2424 -2.492563 -2.499242
2425 -2.770818 -2.810946
2426 -2.758358 -2.763522
2427 -2.688452 -2.688461
2428 -2.572247 -2.617832
2429 -2.530906 -2.535608
2430 -2.609518 -2.614677
2431 -2.529850 -2.563968
2432 -2.676787 -2.711915
2433 -2.709755 -2.746029
2434 -2.574339 -2.574665
2435 -2.541816 -2.543566
2436 -2.532291 -2.533529
2437 -2.602955 -2.611372
2438 -2.677500 -2.706164
2439 -2.587900 -2.591050
2440 -2.596128 -2.597038
2441 -2.464280 -2.490981
2442 -2.657568 -2.671777
2443 -2.699724 -2.711229
2444 -2.397492 -2.434029
2445 -2.504108 -2.523629
2446 -2.377865 -2.402085
2447 -2.402600 -2.409131
2448 -2.525648 -2.529490
2449 -2.424524 -2.505799
2450 -2.434537 -2.447864
2451 -2.554941 -2.580887
2452 -2.442050 -2.444520
2453 -2.618844 -2.645260
2454 -2.436048 -2.514922
2455 -2.675459 -2.705474
2456 -2.525612 -2.531765
2457 -2.542352 -2.560244
2458 -2.325346 -2.326892
2459 -2.521820 -2.531385
2460 -2.431294 -2.437221
2461 -2.515567 -2.537366
2462 -2.349042 -2.358023
2463 -2.791995 -2.799990
2464 -2.441520 -2.441567
2465 -2.401626 -2.441374
2466 -2.447141 -2.449558
2467 -2.439518 -2.542204
2468 -2.460223 -2.464013
2469 -2.570004 -2.587820
2470 -2.328820 -2.332810
2471 -2.294994 -2.390658
2472 -2.434335 -2.434610
2473 -2.321841 -2.339834
2474 -2.287060 -2.288996
2475 -2.533219 -2.582482
2476 -2.423271 -2.428802
2477 -2.687121 -2.691633
2478 -2.331803 -2.337165
2479 -2.510117 -2.526175
2480 -2.417757 -2.425497
2481 -2.232878 -2.301734
2482 -2.444311 -2.522956
2483 -2.458700 -2.464455
2484 -2.341781 -2.342850
2485 -2.443817 -2.453139
2486 -2.382770 -2.391516
2487 -2.435386 -2.573610
2488 -2.355256 -2.370029
2489 -2.393538 -2.428241
2490 -2.223727 -2.229178
2491 -2.329950 -2.331153
2492 -2.538120 -2.627924
2493 -2.157883 -2.164060
2494 -2.289602 -2.289846
2495 -2.164794 -2.178617
2496 -2.213718 -2.224796
2497 -2.230684 -2.236860
2498 -2.303520 -2.329197
2499 -2.637275 -2.640440
2500 -2.184439 -2.187559
2501 -2.078219 -2.169001
2502 -2.341676 -2.381863
2503 -2.249630 -2.250468
2504 -2.152033 -2.168337
2505 -2.039937 -2.041244
2506 -2.079446 -2.119763
2507 -2.188208 -2.202246
2508 -2.092776 -2.094369
2509 -1.978706 -1.978923
2510 -2.184545 -2.189609
2511 -2.016040 -2.113960
2512 -2.280837 -2.356733
2513 -1.938807 -1.942102
2514 -2.047085 -2.047096
2515 -1.953110 -1.974295
2516 -2.091181 -2.092674
2517 -1.986097 -2.006020
2518 -2.292810 -2.294655
2519 -1.918767 -1.920005
2520 -2.080362 -2.082270
2521 -1.996396 -1.997473
2522 -1.836889 -1.864861
2523 -1.889462 -1.889853
2524 -1.863008 -1.870066
2525 -2.039830 -2.039914
2526 -1.843622 -1.933645
2527 -1.844655 -1.857019
2528 -2.073170 -2.074107
2529 -2.056931 -2.084816
2530 -2.094818 -2.096851
2531 -1.940241 -1.956765
2532 -1.851354 -1.851692
2533 -2.185678 -2.223340
2534 -1.905761 -1.921304
2535 -1.770041 -1.898702
2536 -2.122447 -2.127283
2537 -1.792436 -1.792436
2538 -1.998386 -1.999246
2539 -1.804756 -1.837490
2540 -1.816738 -1.818725
2541 -1.963192 -2.030885
2542 -1.812373 -1.823380
2543 -1.733414 -1.803635
2544 -1.586796 -1.655764
2545 -1.840600 -1.846999
2546 -1.713395 -1.727162
2547 -1.682774 -1.682804
2548 -1.996082 -2.049816
2549 -1.703904 -1.804969
2550 -1.820773 -1.821229
2551 -1.567667 -1.629032
2552 -1.793949 -1.807869
2553 -1.732311 -1.748846
2554 -1.260142 -1.369067
2555 -1.658828 -1.871893
2556 -1.728826 -1.733955
2557 -1.203629 -1.398823
2558 -1.109470 -1.165096
2559 -0.381709 -0.707991
2560 -1.006644 -1.135029


==> Figures/Example2/D_tilde/Y_0/Estimate_std_incruns.dat <==
2 0.591578 0.937496 0.000723 6.978601
3 0.731715 0.937496 0.000723 6.978601
4 0.818685 0.937496 0.000723 6.978601
5 0.866572 0.937496 0.000723 6.978601
6 0.915345 0.937496 0.000723 6.978601
7 0.937980 0.937496 0.000723 6.978601
8 0.947807 0.937496 0.000723 6.978601
9 0.967254 0.937496 0.000723 6.978601
10 0.973104 0.937496 0.000723 6.978601


==> Figures/Example2/D_tilde/Y_0/Trainlength_test.dat <==
204.800000 0.407659 0.040563
409.600000 0.695258 0.034226
614.400000 0.830163 0.032057
819.200000 0.918473 0.009118
1024.000000 0.927167 0.007932
1228.800000 0.936622 0.001927
1433.600000 0.936629 0.000985
1638.400000 0.936661 0.000582
1843.200000 0.937772 0.000874
2048.000000 0.937496 0.000723


==> Figures/Example2/D_tilde/Z_0_1/Estimate_std_incruns_Z_0_1.dat <==
2 0.688818 0.967464 0.000518 7.816475
3 0.866620 0.967464 0.000518 7.816475
4 0.901096 0.967464 0.000518 7.816475
5 0.933772 0.967464 0.000518 7.816475
6 0.955888 0.967464 0.000518 7.816475
7 0.962944 0.967464 0.000518 7.816475
8 0.968480 0.967464 0.000518 7.816475
9 0.975370 0.967464 0.000518 7.816475
10 0.980774 0.967464 0.000518 7.816475


==> Figures/Example2/D_tilde/Z_0_1/Trainlength_test_Z_0_1.dat <==
204.800000 0.921513 0.008164
409.600000 0.952989 0.001512
614.400000 0.959693 0.001660
819.200000 0.964232 0.000896
1024.000000 0.965787 0.000928
1228.800000 0.965562 0.000677
1433.600000 0.967376 0.000714
1638.400000 0.966589 0.000654
1843.200000 0.967541 0.000784
2048.000000 0.967464 0.000518


==> Figures/Example2/Discretization_error/RMSE_Y_0.dat <==
0 8.553775e-01 8.553775e-01 8.553775e-01 8.553775e-01 8.553775e-01 8.553775e-01 8.553775e-01
1000 4.286095e-03 3.738667e-02 1.473631e-01 4.129062e-02 9.283185e-03 1.954694e-02 3.338923e-02
2000 3.686302e-03 4.442598e-03 8.693926e-03 6.661423e-03 2.385593e-03 8.621523e-03 2.318395e-02
3000 5.645364e-03 4.477524e-03 2.630200e-03 1.105275e-02 4.536093e-03 9.472744e-03 1.678747e-02
4000 5.047617e-03 4.511171e-03 2.507927e-03 7.147926e-03 6.295896e-03 9.217574e-03 1.198581e-02
5000 4.890965e-03 4.192887e-03 4.646400e-03 8.112035e-03 7.061207e-03 9.679257e-03 7.973746e-03
6000 8.603532e-03 2.769725e-03 2.435744e-03 9.610137e-03 1.002034e-02 7.763855e-03 7.678467e-03
7000 6.339770e-03 5.267743e-03 5.106583e-03 8.622030e-03 9.897683e-03 8.272491e-03 9.691348e-03
8000 1.009853e-02 7.129662e-03 3.622188e-03 6.051336e-03 8.392528e-03 1.032777e-02 1.344959e-02
9000 6.454067e-03 4.123659e-03 4.207003e-03 1.048845e-02 7.583750e-03 6.175664e-03 9.854244e-03
10000 7.529006e-03 8.123523e-03 3.863250e-03 7.259534e-03 7.216091e-03 9.695079e-03 9.523152e-03
11000 1.182480e-02 7.154701e-03 4.181779e-03 8.862233e-03 7.983101e-03 1.112651e-02 9.055354e-03
12000 7.201284e-03 6.522884e-03 5.300880e-03 6.808030e-03 7.462024e-03 9.194337e-03 8.131472e-03
13000 6.867062e-03 4.499159e-03 8.157685e-03 8.295466e-03 9.381952e-03 9.646999e-03 5.245044e-03
14000 5.340200e-03 4.799962e-03 3.370153e-03 6.854552e-03 1.066552e-02 8.162080e-03 8.614627e-03
15000 9.030778e-03 4.453371e-03 5.438884e-03 6.792030e-03 6.006717e-03 8.686483e-03 6.735695e-03
16000 1.092429e-02 6.286944e-03 4.162422e-03 5.492978e-03 9.254373e-03 7.465315e-03 9.453739e-03
17000 9.515494e-03 4.270413e-03 6.404506e-03 8.119801e-03 1.002913e-02 7.752174e-03 8.716497e-03
18000 1.150269e-02 5.141099e-03 3.689821e-03 4.502171e-03 8.646200e-03 6.555592e-03 1.210385e-02
19000 1.001233e-02 6.489557e-03 4.183157e-03 4.502117e-03 6.795762e-03 7.479440e-03 6.584106e-03
20000 7.218567e-03 6.085618e-03 4.357206e-03 7.650926e-03 7.758063e-03 6.814371e-03 4.869911e-03
21000 5.679946e-03 3.468954e-03 2.595774e-03 3.136224e-03 4.814724e-03 4.212079e-03 4.843717e-03
22000 3.301190e-03 3.569578e-03 1.543857e-03 3.743838e-03 3.361105e-03 3.801367e-03 5.569414e-03
23000 4.679517e-03 3.911456e-03 1.761980e-03 3.010394e-03 5.893886e-03 5.623575e-03 6.631504e-03
24000 4.765481e-03 3.266758e-03 2.077066e-03 2.296940e-03 5.349591e-03 5.825307e-03 3.893323e-03
25000 5.292362e-03 3.457276e-03 1.786719e-03 2.514499e-03 3.018035e-03 5.827913e-03 4.501545e-03
26000 5.050240e-03 3.425648e-03 3.082749e-03 4.089309e-03 3.854608e-03 3.978207e-03 4.553459e-03
27000 3.440315e-03 2.917191e-03 2.385174e-03 2.277482e-03 4.755840e-03 3.930714e-03 3.829123e-03
28000 4.766342e-03 3.650634e-03 1.858024e-03 2.868894e-03 3.170971e-03 3.439201e-03 5.290856e-03
29000 7.154350e-03 4.260388e-03 3.101422e-03 1.923553e-03 3.887522e-03 3.964878e-03 3.893561e-03
30000 3.770249e-03 2.697611e-03 2.184011e-03 2.433390e-03 3.424769e-03 2.138562e-03 3.470621e-03
31000 3.229401e-03 1.836879e-03 1.579524e-03 8.607692e-04 2.881027e-03 2.172478e-03 2.912284e-03
32000 3.179071e-03 1.790387e-03 1.249432e-03 1.472719e-03 2.682320e-03 2.323590e-03 1.910907e-03
33000 3.070670e-03 1.640178e-03 1.388902e-03 9.730965e-04 3.179150e-03 2.311287e-03 3.724361e-03
34000 2.928940e-03 2.458197e-03 9.724771e-04 1.555834e-03 2.087537e-03 3.008460e-03 2.409074e-03
35000 3.673591e-03 2.070849e-03 1.625376e-03 1.349440e-03 2.951950e-03 2.398036e-03 2.377111e-03
36000 3.330426e-03 2.034370e-03 1.776417e-03 1.419019e-03 2.662488e-03 2.346385e-03 2.724262e-03
37000 4.335813e-03 2.203314e-03 1.332438e-03 8.305761e-04 2.343923e-03 2.533393e-03 2.215173e-03
38000 3.285272e-03 2.101510e-03 1.400331e-03 1.209571e-03 2.460400e-03 2.675418e-03 2.733499e-03
39000 3.224902e-03 1.690830e-03 1.484037e-03 1.895219e-03 2.635718e-03 1.639914e-03 2.586559e-03
40000 3.025987e-03 1.952651e-03 1.653289e-03 1.593943e-03 2.175517e-03 3.659801e-03 2.291748e-03
41000 2.099352e-03 1.463582e-03 8.781183e-04 8.962751e-04 1.645614e-03 1.367127e-03 1.179221e-03
42000 2.562172e-03 1.470248e-03 1.010266e-03 6.739922e-04 1.720468e-03 1.610276e-03 1.729105e-03
43000 3.034436e-03 1.446889e-03 9.446389e-04 9.514902e-04 1.063851e-03 9.744484e-04 1.269961e-03
44000 2.680059e-03 1.590233e-03 6.075420e-04 9.897418e-04 1.328192e-03 1.021811e-03 1.200165e-03
45000 2.083004e-03 1.527615e-03 5.078975e-04 7.706220e-04 1.433808e-03 1.591909e-03 8.561829e-04
46000 2.968674e-03 1.768318e-03 5.054777e-04 6.071402e-04 1.591575e-03 1.248697e-03 1.495973e-03
47000 3.480680e-03 1.472415e-03 4.555634e-04 8.028269e-04 1.703585e-03 8.048251e-04 1.872398e-03
48000 2.572335e-03 1.473067e-03 7.494514e-04 7.624168e-04 1.165232e-03 1.880964e-03 1.352309e-03
49000 3.007529e-03 1.950185e-03 1.193693e-03 7.888901e-04 1.675840e-03 7.977544e-04 1.450550e-03
50000 2.924429e-03 2.044735e-03 1.051686e-03 9.122484e-04 1.177547e-03 1.587980e-03 1.238688e-03
51000 2.154897e-03 1.588773e-03 5.547319e-04 6.474073e-04 1.228611e-03 9.034013e-04 6.827127e-04
52000 2.449800e-03 1.308416e-03 4.869675e-04 4.790099e-04 1.235426e-03 1.295721e-03 6.802111e-04
53000 2.469975e-03 1.329806e-03 4.038317e-04 5.500122e-04 1.034870e-03 1.134079e-03 7.649228e-04
54000 2.497426e-03 1.414788e-03 6.625156e-04 4.766421e-04 1.176287e-03 9.797559e-04 8.868696e-04
55000 2.538558e-03 1.432801e-03 5.225740e-04 5.755622e-04 1.004948e-03 9.533451e-04 5.170411e-04
56000 2.844085e-03 1.365551e-03 6.294025e-04 5.854379e-04 1.360121e-03 1.241502e-03 7.409683e-04
57000 2.742434e-03 1.405827e-03 4.617169e-04 8.359206e-04 1.173130e-03 1.063383e-03 9.961978e-04
58000 2.085482e-03 1.417244e-03 5.768058e-04 5.419676e-04 1.214392e-03 9.841516e-04 8.004037e-04
59000 2.681673e-03 1.650892e-03 6.231585e-04 6.216508e-04 1.034940e-03 1.196117e-03 5.233743e-04
60000 2.235594e-03 1.389157e-03 7.999159e-04 6.707280e-04 1.321394e-03 8.669011e-04 9.146634e-04


==> Figures/Example2/Discretization_error/RMSE_Z_0_1.dat <==
0 1.315162e-01 1.315162e-01 1.315162e-01 1.315162e-01 1.315162e-01 1.315162e-01 1.315162e-01
1000 2.442794e-02 2.738947e-02 1.464135e-01 9.458164e-02 3.390349e-02 6.331345e-02 8.378534e-02
2000 2.711532e-02 1.227921e-02 1.439931e-02 2.885123e-02 4.725799e-02 5.669718e-02 4.309574e-02
3000 2.491253e-02 1.288825e-02 1.341877e-02 4.927825e-02 7.109108e-02 4.755236e-02 6.112368e-02
4000 2.745503e-02 1.794371e-02 1.088014e-02 3.102377e-02 7.812310e-02 6.184406e-02 6.196857e-02
5000 1.924331e-02 1.200435e-02 1.741938e-02 3.588677e-02 4.463319e-02 5.024805e-02 8.625221e-02
6000 2.343127e-02 1.592353e-02 1.993381e-02 4.359714e-02 5.396493e-02 4.996541e-02 7.501889e-02
7000 2.832271e-02 1.300466e-02 1.821802e-02 4.164749e-02 4.172314e-02 5.795514e-02 5.980348e-02
8000 2.452116e-02 1.304335e-02 1.414493e-02 4.473799e-02 3.935263e-02 6.354536e-02 8.711494e-02
9000 2.524761e-02 1.766116e-02 1.788338e-02 3.648698e-02 4.503799e-02 4.253216e-02 9.789183e-02
10000 2.086896e-02 1.616186e-02 1.941408e-02 2.819921e-02 5.863854e-02 7.982113e-02 6.920721e-02
11000 2.546735e-02 1.323683e-02 1.857540e-02 3.447327e-02 5.392135e-02 5.429714e-02 1.010924e-01
12000 3.165595e-02 1.164361e-02 1.584435e-02 3.618546e-02 6.312381e-02 7.238083e-02 5.718616e-02
13000 2.857208e-02 1.719101e-02 2.048141e-02 3.972134e-02 6.729160e-02 4.636129e-02 4.405286e-02
14000 2.229109e-02 1.719492e-02 1.912544e-02 4.954006e-02 6.280063e-02 6.876270e-02 5.089154e-02
15000 2.703209e-02 9.636053e-03 1.764441e-02 3.117146e-02 5.954014e-02 5.834885e-02 5.487853e-02
16000 2.201674e-02 1.535629e-02 1.149796e-02 2.274952e-02 6.022322e-02 6.527918e-02 5.610118e-02
17000 2.302612e-02 1.628905e-02 1.915884e-02 4.546740e-02 4.961896e-02 6.841490e-02 7.836899e-02
18000 2.773263e-02 1.124298e-02 1.781294e-02 3.401125e-02 6.331365e-02 5.077275e-02 7.594922e-02
19000 2.598751e-02 9.031292e-03 1.782770e-02 3.459318e-02 6.042647e-02 6.046886e-02 6.307533e-02
20000 1.938765e-02 1.080703e-02 1.287272e-02 3.247062e-02 6.155005e-02 7.170101e-02 6.338406e-02
21000 2.266457e-02 6.242692e-03 9.043493e-03 1.949181e-02 4.659892e-02 3.531936e-02 4.202050e-02
22000 2.403001e-02 9.370485e-03 8.172623e-03 1.630428e-02 3.866673e-02 6.228558e-02 3.229563e-02
23000 2.358871e-02 9.953184e-03 8.693761e-03 1.418881e-02 4.258030e-02 3.696993e-02 4.413131e-02
24000 2.343697e-02 1.027307e-02 6.611786e-03 1.639458e-02 4.597238e-02 4.058779e-02 4.318494e-02
25000 2.380263e-02 1.054491e-02 7.311204e-03 1.832982e-02 4.226837e-02 4.099530e-02 5.973662e-02
26000 2.267069e-02 1.111404e-02 4.235846e-03 9.850180e-03 4.004711e-02 4.355361e-02 5.158417e-02
27000 2.538763e-02 1.034280e-02 8.006086e-03 1.611166e-02 3.539847e-02 4.649637e-02 5.440496e-02
28000 2.333311e-02 9.984489e-03 1.041094e-02 1.656466e-02 4.236624e-02 4.719527e-02 4.354457e-02
29000 2.158067e-02 7.257670e-03 4.845032e-03 1.648661e-02 5.069982e-02 4.824721e-02 5.783803e-02
30000 2.439923e-02 1.052012e-02 7.867185e-03 1.814738e-02 3.449945e-02 4.515894e-02 4.761992e-02
31000 2.456983e-02 6.567068e-03 4.855155e-03 5.372851e-03 3.236596e-02 4.056268e-02 3.699936e-02
32000 2.371190e-02 8.427409e-03 3.120817e-03 1.032447e-02 4.056972e-02 4.190382e-02 3.598828e-02
33000 2.173529e-02 5.617504e-03 3.412187e-03 9.416950e-03 3.888638e-02 4.310392e-02 3.790131e-02
34000 2.452247e-02 5.347774e-03 4.868876e-03 6.827209e-03 3.691939e-02 4.462360e-02 4.676349e-02
35000 2.406526e-02 5.802712e-03 6.982419e-03 7.962622e-03 2.680457e-02 4.301438e-02 5.386996e-02
36000 2.372736e-02 4.703866e-03 4.224572e-03 9.789617e-03 3.151443e-02 4.357191e-02 4.510065e-02
37000 2.389599e-02 5.021826e-03 3.828735e-03 9.024182e-03 3.056427e-02 5.078424e-02 4.331178e-02
38000 2.405043e-02 3.342917e-03 5.185523e-03 8.481657e-03 3.533412e-02 4.685634e-02 3.801750e-02
39000 2.285702e-02 6.683318e-03 4.023452e-03 9.862881e-03 3.608086e-02 4.967632e-02 4.372056e-02
40000 2.478202e-02 5.488912e-03 3.729454e-03 1.110625e-02 3.526397e-02 4.708528e-02 4.661965e-02
41000 2.375598e-02 4.930050e-03 2.350113e-03 7.632982e-03 3.175659e-02 4.480293e-02 4.352919e-02
42000 2.435317e-02 4.534739e-03 2.131282e-03 8.155162e-03 3.622444e-02 4.105605e-02 4.041888e-02
43000 2.319762e-02 4.032350e-03 2.117217e-03 6.570103e-03 3.608165e-02 4.318164e-02 3.710882e-02
44000 2.260577e-02 4.780326e-03 2.445408e-03 7.707403e-03 3.790748e-02 3.827248e-02 3.880248e-02
45000 2.306007e-02 5.948632e-03 2.032642e-03 6.135190e-03 3.751150e-02 3.762387e-02 3.867453e-02
46000 2.244062e-02 4.783242e-03 2.995922e-03 7.078792e-03 3.616452e-02 3.490156e-02 3.676598e-02
47000 2.374758e-02 5.365360e-03 2.754936e-03 7.044970e-03 3.313908e-02 3.594966e-02 3.849546e-02
48000 2.352537e-02 6.055463e-03 2.984937e-03 7.775307e-03 3.195482e-02 3.279996e-02 3.752399e-02
49000 2.351348e-02 5.261787e-03 3.253628e-03 6.589220e-03 3.444667e-02 3.847688e-02 3.723311e-02
50000 2.345170e-02 5.643261e-03 2.795018e-03 5.784106e-03 3.447857e-02 3.376163e-02 3.803382e-02
51000 2.359714e-02 6.141175e-03 1.305454e-03 4.862187e-03 3.436268e-02 3.355749e-02 3.863150e-02
52000 2.344543e-02 5.463654e-03 1.133169e-03 6.416461e-03 3.302620e-02 3.497412e-02 3.791539e-02
53000 2.298962e-02 4.384152e-03 1.753286e-03 6.385289e-03 3.304228e-02 3.414120e-02 4.027873e-02
54000 2.320661e-02 4.884389e-03 1.690591e-03 6.035331e-03 3.238413e-02 3.537970e-02 4.084102e-02
55000 2.320273e-02 4.890502e-03 1.491796e-03 7.299036e-03 3.236466e-02 3.598736e-02 4.049243e-02
56000 2.359741e-02 5.009185e-03 2.258193e-03 7.703636e-03 3.134262e-02 3.619035e-02 4.032364e-02
57000 2.349835e-02 5.265494e-03 1.619691e-03 5.650913e-03 3.187671e-02 3.596000e-02 4.009489e-02
58000 2.378910e-02 4.696471e-03 1.187321e-03 6.297698e-03 3.230598e-02 3.685145e-02 3.935897e-02
59000 2.387082e-02 4.940302e-03 1.074190e-03 5.784191e-03 3.246673e-02 3.786111e-02 3.849752e-02
60000 2.406509e-02 4.800554e-03 9.635130e-04 5.995989e-03 3.198242e-02 3.714468e-02 3.860981e-02


==> Figures/Example2/Discretization_error/RMSE_abs_err_Y_0_N_1024.dat <==
0 8.553775e-01 3.719907e-01 6.015937e-01 1.434057e+00 5.601457e-02 1.285714e+00 3.473831e-01 1.246857e+00 4.792517e-01 1.042640e+00 3.340451e-01
1000 3.338923e-02 3.171730e-02 4.339612e-02 3.063154e-02 3.389525e-02 2.690810e-02 3.844672e-02 3.041071e-02 3.177857e-02 3.429323e-02 2.931046e-02
2000 2.318395e-02 2.808970e-02 2.636755e-02 1.998729e-02 2.155346e-02 2.352870e-02 1.975870e-02 2.683216e-02 1.164955e-02 2.350664e-02 2.596897e-02
3000 1.678747e-02 1.439470e-02 1.688999e-02 1.435149e-02 1.319700e-02 1.535219e-02 1.605272e-02 1.810527e-02 1.087350e-02 2.792537e-02 1.504481e-02
4000 1.198581e-02 1.564169e-02 1.194620e-02 9.864569e-03 1.657116e-02 1.313925e-02 5.760074e-03 1.145971e-02 5.109906e-03 1.756436e-02 2.355635e-03
5000 7.973746e-03 4.308641e-03 1.384938e-02 6.327927e-04 7.842779e-04 2.389491e-03 6.201088e-03 1.121569e-02 7.752895e-03 6.525099e-03 1.231998e-02
6000 7.678467e-03 5.304813e-05 9.558082e-03 1.348138e-02 5.987525e-03 4.808336e-03 2.471864e-03 5.075127e-03 1.209879e-02 8.483469e-03 2.700686e-03
7000 9.691348e-03 1.898170e-03 1.818842e-02 8.421421e-03 9.980738e-03 1.174110e-02 1.578897e-03 2.290606e-03 1.258075e-02 8.279800e-03 7.863939e-03
8000 1.344959e-02 6.134152e-03 1.015633e-02 1.432061e-02 4.211903e-03 1.839614e-02 5.086899e-03 2.183497e-03 8.454323e-04 3.095156e-02 1.084155e-02
9000 9.854244e-03 1.125395e-02 5.424321e-03 6.498784e-03 1.556998e-02 8.064032e-03 1.111445e-02 9.523273e-03 8.522630e-03 1.096845e-03 1.331306e-02
10000 9.523152e-03 4.900992e-04 3.507704e-03 1.878172e-02 4.914880e-03 1.091188e-02 1.203966e-02 2.297997e-03 8.039892e-03 2.851903e-03 1.324290e-02
11000 9.055354e-03 1.509237e-02 2.378464e-03 1.046658e-03 1.101112e-02 3.290176e-03 7.323831e-03 1.654780e-02 1.009166e-02 4.896253e-03 3.299415e-04
12000 8.131472e-03 7.894516e-03 2.615392e-03 3.532469e-03 7.560968e-03 1.520365e-02 3.425062e-03 1.282477e-02 7.036090e-03 6.851077e-03 4.312456e-03
13000 5.245044e-03 9.194970e-03 5.142212e-03 3.158927e-03 6.560922e-03 1.516819e-03 1.239777e-04 3.572047e-03 9.109974e-03 3.593862e-03 3.277063e-04
14000 8.614627e-03 1.197398e-03 1.090884e-03 1.359606e-02 1.379436e-02 1.418680e-03 3.684461e-03 4.545331e-03 7.682323e-03 1.533657e-02 5.820692e-03
15000 6.735695e-03 8.026361e-04 7.324100e-03 5.773544e-03 8.546114e-04 4.255772e-03 6.227136e-03 2.607793e-03 8.384585e-03 2.532899e-03 1.499796e-02
16000 9.453739e-03 9.536624e-03 1.085281e-03 5.502403e-03 4.830897e-03 1.497838e-02 8.476079e-03 8.025169e-04 4.425049e-03 6.691426e-03 1.966715e-02
17000 8.716497e-03 1.139072e-02 1.028478e-03 5.712926e-03 5.892515e-04 1.416063e-02 8.628607e-03 1.012218e-02 9.453207e-03 6.255627e-03 9.489536e-03
18000 1.210385e-02 1.286268e-02 1.943135e-02 1.213109e-02 1.676345e-02 4.662037e-03 1.911819e-04 1.880717e-02 7.243156e-04 1.082039e-02 8.621514e-04
19000 6.584106e-03 2.441466e-03 3.736854e-03 6.773353e-03 6.721258e-03 4.014969e-03 1.415092e-02 5.135119e-03 7.646143e-03 1.573116e-03 4.341662e-03
20000 4.869911e-03 5.286753e-03 1.008987e-03 1.457334e-03 5.919933e-03 7.510185e-06 2.439857e-03 6.902635e-03 3.228784e-03 8.378863e-03 6.065756e-03
21000 4.843717e-03 3.067136e-03 5.296588e-03 3.630131e-03 8.550644e-03 8.026540e-03 1.969874e-03 2.746999e-03 5.333126e-03 8.583069e-05 2.561659e-03
22000 5.569414e-03 6.691217e-03 5.265474e-04 5.361497e-03 1.190573e-03 9.743273e-03 7.705986e-04 9.994626e-03 3.341198e-03 3.251553e-03 4.221022e-03
23000 6.631504e-03 5.363047e-03 9.275913e-03 5.204737e-03 5.128503e-03 3.000200e-03 1.319289e-02 1.460314e-06 3.213406e-03 4.013151e-03 7.879585e-03
24000 3.893323e-03 9.674430e-04 3.729284e-03 1.335144e-05 7.775933e-03 4.753500e-03 4.652500e-03 4.668236e-04 2.426058e-03 7.554293e-04 5.035371e-03
25000 4.501545e-03 8.642197e-03 7.023811e-04 5.303919e-03 4.180849e-03 3.013223e-03 4.026890e-03 6.250381e-03 1.509100e-03 1.006663e-03 3.767461e-03
26000 4.553459e-03 1.753211e-03 8.149147e-04 9.975433e-04 8.279830e-03 1.375079e-03 5.653501e-03 2.725482e-03 7.194638e-03 1.884073e-03 6.120265e-03
27000 3.829123e-03 1.548350e-03 3.057927e-03 1.235873e-03 1.495302e-03 4.997373e-03 4.056990e-03 7.223427e-03 2.996892e-03 3.852308e-03 3.698349e-03
28000 5.290856e-03 3.273457e-03 1.069456e-02 9.740800e-03 2.158701e-03 1.928806e-03 3.524899e-03 3.353357e-04 1.638442e-03 4.175246e-03 4.350215e-03
29000 3.893561e-03 3.539592e-03 3.425181e-03 5.127341e-03 7.032514e-03 2.372622e-03 1.213133e-03 2.363563e-03 2.854854e-03 5.370975e-03 1.380831e-03
30000 3.470621e-03 3.463268e-03 6.027520e-04 2.786636e-03 2.624959e-03 1.243651e-03 1.890182e-03 4.091173e-03 8.864403e-04 5.051136e-03 6.729186e-03
31000 2.912284e-03 3.091723e-03 1.739025e-03 1.432419e-03 2.112865e-03 2.427101e-04 4.101098e-04 4.280120e-03 4.981458e-03 2.037466e-03 4.266411e-03
32000 1.910907e-03 2.609491e-04 2.466142e-03 8.091629e-04 1.763940e-03 3.539652e-03 1.091361e-03 1.539707e-03 2.203375e-03 4.120469e-04 2.341777e-03
33000 3.724361e-03 4.884601e-03 7.932663e-03 2.204508e-03 2.816737e-03 9.747744e-04 2.756059e-03 2.753675e-03 2.823174e-04 3.081799e-03 3.663659e-03
34000 2.409074e-03 2.990663e-03 3.414154e-04 6.774664e-04 2.193749e-04 2.431870e-05 5.813837e-04 9.882450e-05 4.280627e-03 5.455554e-03 1.829863e-04
35000 2.377111e-03 2.639711e-03 1.539230e-03 3.923416e-03 2.067149e-03 3.265738e-04 3.945857e-03 1.112342e-03 3.059506e-03 2.613068e-04 1.077205e-03
36000 2.724262e-03 9.837151e-04 5.496740e-04 6.084442e-04 5.327106e-03 1.508713e-03 3.654063e-03 2.798080e-03 1.951247e-03 2.799928e-03 3.015518e-03
37000 2.215173e-03 6.793737e-04 1.182526e-03 1.388073e-03 3.356040e-04 8.831024e-04 3.844857e-03 4.658699e-04 7.323027e-04 5.371451e-03 4.529953e-05
38000 2.733499e-03 1.680374e-03 2.922088e-03 1.554847e-03 1.303136e-03 3.967762e-03 5.817413e-04 2.449095e-03 3.762782e-03 1.587033e-03 4.526079e-03
39000 2.586559e-03 1.173019e-03 4.271865e-04 7.249117e-04 4.505515e-04 4.608214e-03 6.164610e-03 3.447831e-04 8.392632e-04 9.382963e-04 1.916826e-03
40000 2.291748e-03 2.785116e-03 1.884103e-03 4.138947e-04 2.107263e-03 9.937286e-04 2.029300e-03 2.065659e-03 4.197717e-03 2.912998e-03 1.060009e-03
41000 1.179221e-03 7.328987e-04 1.664639e-03 1.063645e-04 2.971292e-04 2.966344e-03 8.682013e-04 3.432631e-04 1.201630e-04 4.386902e-05 9.003878e-04
42000 1.729105e-03 5.034804e-04 1.136303e-03 2.998769e-03 2.746940e-03 2.104282e-03 8.238554e-04 6.714463e-05 4.196465e-04 7.034540e-04 2.456188e-03
43000 1.269961e-03 2.677500e-03 4.505217e-04 9.159148e-04 1.060098e-03 4.883409e-04 1.556367e-03 1.821518e-03 5.184412e-04 9.727478e-05 7.323921e-04
44000 1.200165e-03 1.617461e-03 7.687807e-04 5.965233e-04 5.793869e-04 1.526326e-03 6.175041e-04 2.204776e-03 9.000301e-05 1.678526e-03 3.280938e-04
45000 8.561829e-04 8.085966e-04 8.835793e-04 8.147955e-04 1.602292e-03 8.015633e-04 1.060963e-03 1.292229e-04 2.383888e-04 4.363954e-04 7.953644e-04
46000 1.495973e-03 1.443833e-03 8.831024e-04 2.310187e-03 2.532005e-04 1.327395e-03 9.593964e-04 8.440018e-05 1.327395e-03 2.319753e-03 2.069056e-03
47000 1.872398e-03 8.300543e-04 9.632111e-04 3.404260e-03 3.410399e-03 3.129244e-04 1.327455e-03 5.356073e-04 1.587301e-03 4.595518e-04 2.311826e-03
48000 1.352309e-03 1.104832e-03 2.098083e-03 5.955696e-04 4.791319e-04 5.645454e-04 5.432069e-04 2.008021e-03 6.104112e-04 2.656937e-03 5.161762e-05
49000 1.450550e-03 5.202293e-04 4.025400e-04 1.474291e-03 2.921879e-03 5.183220e-04 8.311272e-04 2.569556e-03 8.467436e-04 1.167417e-03 5.054474e-04
50000 1.238688e-03 1.197934e-03 6.313622e-04 1.035720e-03 2.510130e-03 1.107812e-03 1.594603e-03 1.050949e-03 3.663301e-04 4.668236e-04 9.537935e-04
51000 6.827127e-04 7.814169e-05 8.525848e-04 1.541376e-04 8.927584e-04 1.119733e-03 7.401705e-04 3.887415e-04 5.507767e-04 9.763241e-05 9.173453e-04
52000 6.802111e-04 3.222227e-04 1.459002e-03 8.692741e-04 4.347563e-04 3.371537e-04 1.815557e-04 2.442598e-04 4.425347e-04 6.198883e-04 8.144379e-04
53000 7.649228e-04 1.449943e-03 2.498627e-04 6.941855e-04 2.956390e-04 2.824068e-04 1.541376e-04 1.367211e-03 1.068592e-03 3.194809e-05 3.632903e-05
54000 8.868696e-04 1.693755e-03 9.060800e-04 1.162291e-04 9.226799e-04 7.934272e-04 8.331239e-04 1.735687e-04 4.333258e-04 5.093813e-04 1.228720e-03
55000 5.170411e-04 1.912117e-04 7.457733e-04 3.894567e-04 2.330542e-05 2.884567e-04 2.336502e-05 4.638433e-04 6.314218e-04 1.083493e-03 2.383292e-04
56000 7.409683e-04 1.052916e-04 6.698370e-04 8.201599e-05 1.778007e-03 9.856224e-04 7.079840e-04 7.590652e-05 2.881289e-04 4.658103e-04 2.899766e-04
57000 9.961978e-04 1.716614e-05 1.097202e-03 1.114368e-03 1.413286e-03 9.842217e-04 2.135634e-04 1.084924e-03 2.118349e-04 1.908243e-04 1.791120e-03
58000 8.004037e-04 1.280189e-03 2.514124e-04 9.994805e-04 4.002452e-05 7.461309e-04 1.273990e-03 7.476211e-04 6.623268e-04 3.194809e-05 7.248521e-04
59000 5.233743e-04 1.043320e-03 7.916093e-04 2.365708e-04 9.012222e-05 1.835823e-04 2.665818e-04 1.454353e-04 8.468032e-04 1.813173e-04 2.899766e-04
60000 9.146634e-04 2.137423e-04 1.174480e-03 1.899600e-03 4.958808e-04 4.025400e-04 5.359650e-04 3.796816e-04 1.562119e-03 2.213717e-04 6.285310e-05


==> Figures/Example2/Discretization_error/RMSE_abs_err_Y_0_N_32.dat <==
0 8.553775e-01 3.719907e-01 6.015937e-01 1.434057e+00 5.601457e-02 1.285714e+00 3.473831e-01 1.246857e+00 4.792517e-01 1.042640e+00 3.340451e-01
1000 1.473631e-01 6.972790e-03 9.918243e-03 4.576569e-01 2.455235e-03 7.815391e-02 2.328396e-03 3.563601e-02 5.311906e-03 1.195523e-02 1.137257e-03
2000 8.693926e-03 3.721714e-03 2.601594e-03 2.020276e-02 6.301910e-03 1.102400e-02 7.059097e-03 7.606477e-03 2.044737e-04 7.614523e-03 3.434420e-04
3000 2.630200e-03 2.914816e-03 6.251335e-04 6.012321e-03 1.304179e-03 3.668189e-03 1.520067e-03 1.184434e-03 2.013773e-03 1.039028e-03 3.738105e-04
4000 2.507927e-03 4.901886e-04 2.143383e-03 1.127630e-03 3.063679e-05 3.120393e-03 4.854143e-03 3.683388e-03 2.226233e-03 1.794428e-03 1.321793e-03
5000 4.646400e-03 3.090382e-03 2.494782e-03 1.226783e-03 9.828508e-03 1.535416e-03 3.625423e-03 1.752943e-03 8.298159e-04 1.502514e-03 8.971691e-03
6000 2.435744e-03 5.347669e-03 1.363754e-03 1.251280e-03 8.392334e-04 8.181334e-04 1.428157e-03 4.510939e-03 9.307563e-04 9.690523e-04 1.318395e-03
7000 5.106583e-03 8.949518e-03 8.209646e-03 2.908707e-03 1.037121e-03 5.233884e-03 1.966596e-03 3.502011e-03 5.767465e-03 7.156432e-04 5.142242e-03
8000 3.622188e-03 1.173377e-03 1.219511e-04 5.532801e-03 5.506963e-03 3.349334e-03 6.330609e-03 1.239777e-04 2.679825e-03 3.181040e-03 5.116463e-04
9000 4.207003e-03 2.664566e-03 6.835461e-03 1.544654e-04 2.754629e-03 3.244013e-03 1.608282e-03 5.327225e-03 2.525330e-03 6.795824e-03 4.637182e-03
10000 3.863250e-03 9.213388e-04 1.127601e-03 8.032143e-03 1.104772e-03 1.267910e-03 3.181070e-03 9.289980e-04 3.488421e-03 7.440150e-03 1.129627e-03
11000 4.181779e-03 5.829215e-03 5.126566e-03 3.513992e-04 5.792201e-03 1.937985e-03 5.439579e-03 3.545761e-03 5.779564e-04 2.105594e-03 5.500317e-03
12000 5.300880e-03 2.233982e-03 5.994856e-03 2.586335e-03 1.228899e-02 4.558563e-04 2.921879e-03 7.611513e-04 7.180721e-03 4.471302e-03 1.214951e-03
13000 8.157685e-03 1.916409e-03 7.860184e-03 4.906178e-03 1.361081e-02 1.267254e-02 1.042223e-02 6.035030e-03 3.425777e-03 8.554220e-03 3.872216e-04
14000 3.370153e-03 6.532550e-03 3.623933e-03 1.037568e-03 5.111337e-03 7.820129e-05 7.534623e-04 1.663327e-03 3.293991e-03 4.043609e-03 1.682043e-04
15000 5.438884e-03 5.912602e-03 2.349913e-04 1.091123e-03 8.706689e-03 1.449227e-03 2.707005e-03 2.317429e-03 5.172789e-03 5.037189e-03 1.081082e-02
16000 4.162422e-03 6.301761e-03 1.319945e-03 6.274283e-04 1.830637e-03 4.556239e-03 8.319616e-04 9.537041e-04 8.041501e-03 5.437791e-03 3.385544e-03
17000 6.404506e-03 4.089803e-03 4.020512e-03 9.365380e-04 3.540099e-03 7.408530e-03 1.029259e-02 6.361127e-03 5.851269e-03 9.268254e-03 6.515443e-03
18000 3.689821e-03 7.491708e-04 8.249283e-05 1.914859e-03 5.936146e-03 1.151979e-03 2.397090e-03 3.006369e-03 2.075136e-03 8.499026e-03 2.006054e-03
19000 4.183157e-03 3.728926e-03 1.882672e-03 5.781293e-03 3.992021e-03 2.569199e-03 1.539618e-03 5.643845e-03 6.744325e-03 4.655480e-03 4.421175e-04
20000 4.357206e-03 2.523720e-03 3.808856e-03 5.235612e-03 1.041409e-02 1.122981e-03 3.414452e-04 2.585888e-03 1.747012e-03 3.297806e-03 3.334492e-03
21000 2.595774e-03 2.403289e-03 2.783120e-03 2.799571e-03 2.500921e-03 2.580285e-03 2.307892e-04 5.333334e-03 8.682013e-04 1.144707e-04 1.960665e-03
22000 1.543857e-03 1.870751e-03 1.138330e-03 8.769035e-04 8.621812e-04 2.689362e-04 3.158092e-03 5.780458e-04 1.013160e-03 1.794726e-03 1.702815e-03
23000 1.761980e-03 1.059026e-03 3.019720e-03 8.831620e-04 1.564503e-03 2.366543e-03 6.161332e-04 1.310468e-03 1.493931e-03 2.756119e-03 2.287924e-04
24000 2.077066e-03 5.721450e-04 4.043877e-04 2.412707e-03 6.488562e-04 4.878938e-04 2.351284e-03 1.648068e-03 4.051179e-03 2.990365e-03 1.603723e-03
25000 1.786719e-03 2.030969e-03 2.031326e-03 2.326608e-03 1.699507e-03 1.845896e-03 1.897931e-03 5.398989e-04 2.130389e-03 1.846254e-03 3.505945e-04
26000 3.082749e-03 1.382828e-05 3.463268e-03 9.922981e-04 3.833771e-04 4.883289e-03 1.120090e-03 3.652960e-03 5.439728e-03 8.835495e-04 3.618121e-03
27000 2.385174e-03 3.123879e-04 3.746212e-03 1.434773e-03 2.664506e-03 2.305865e-03 1.593083e-03 4.362464e-03 2.216995e-04 2.580643e-03 7.617474e-05
28000 1.858024e-03 2.220035e-03 1.214981e-03 2.485394e-03 1.442403e-03 1.283199e-03 2.364635e-03 8.941591e-04 3.141880e-03 1.168847e-03 7.647574e-04
29000 3.101422e-03 4.295826e-03 4.342943e-03 2.954036e-03 3.274560e-03 2.975345e-03 3.530979e-03 1.981765e-03 2.744675e-03 2.577186e-03 2.861023e-05
30000 2.184011e-03 2.364755e-03 3.105134e-03 2.478004e-03 1.937479e-03 2.902746e-04 1.600266e-03 3.067046e-03 1.692295e-03 2.672195e-03 7.172227e-04
31000 1.579524e-03 3.686875e-03 8.602738e-04 1.295805e-04 1.859665e-03 1.716137e-03 6.542802e-04 3.047884e-04 1.891851e-04 8.473396e-04 1.709044e-03
32000 1.249432e-03 1.855463e-03 6.500483e-04 5.740821e-04 1.722813e-03 1.586676e-04 1.044840e-03 7.839203e-04 1.212955e-03 1.533031e-03 1.701474e-03
33000 1.388902e-03 2.307892e-04 1.029491e-03 8.254349e-04 8.178651e-04 5.292892e-05 8.149147e-04 2.311170e-03 2.283096e-03 1.503468e-03 1.829147e-03
34000 9.724771e-04 1.409650e-03 1.448393e-04 1.487255e-03 7.643998e-04 1.106381e-03 8.086562e-04 4.286766e-04 1.098663e-03 1.090616e-03 4.410446e-04
35000 1.625376e-03 1.394391e-03 2.622992e-03 1.617670e-04 5.955100e-04 6.717741e-04 2.470613e-05 2.502888e-03 1.008511e-03 2.668768e-03 1.535416e-03
36000 1.776417e-03 1.290917e-03 3.930688e-03 1.463056e-03 1.266867e-03 1.403332e-03 6.947219e-04 8.344650e-05 1.139641e-04 7.778108e-04 2.759963e-03
37000 1.332438e-03 3.131926e-04 8.237362e-05 3.051460e-04 9.965897e-05 2.382278e-03 5.173683e-04 2.508581e-03 1.158208e-03 1.837134e-03 7.704496e-04
38000 1.400331e-03 1.296401e-04 5.268753e-04 1.718074e-03 4.410148e-04 3.886223e-04 2.447248e-03 5.497634e-04 2.576858e-03 1.401901e-03 1.058668e-03
39000 1.484037e-03 1.823455e-03 2.106190e-03 8.983612e-04 9.783506e-04 2.052218e-03 1.463890e-04 9.230971e-04 1.020551e-03 2.266109e-03 1.111984e-03
40000 1.653289e-03 3.020763e-03 1.244068e-03 1.344562e-03 1.481652e-03 1.693368e-04 5.780160e-04 3.284216e-04 2.649277e-03 8.712113e-04 2.099872e-03
41000 8.781183e-04 7.995665e-04 2.521276e-04 4.422665e-05 2.306998e-04 2.128571e-03 2.459288e-04 2.445281e-04 6.031096e-04 2.608299e-04 1.367480e-03
42000 1.010266e-03 2.110004e-05 1.238585e-04 1.464963e-03 1.358986e-04 9.671450e-04 1.127601e-03 2.117157e-04 2.174497e-03 6.805360e-04 7.633865e-04
43000 9.446389e-04 2.058744e-04 7.009506e-05 6.271005e-04 4.180670e-04 5.417466e-04 1.127332e-03 1.349956e-03 1.914531e-03 2.303123e-04 1.096755e-03
44000 6.075420e-04 1.540184e-04 9.169579e-04 7.634163e-04 1.521707e-04 3.891885e-04 7.581711e-05 3.504753e-04 6.713271e-04 8.625090e-04 8.636713e-04
45000 5.078975e-04 2.595186e-04 9.746850e-04 5.107820e-04 1.544654e-04 6.067753e-05 4.124045e-04 9.459257e-04 2.427101e-04 6.687641e-05 3.815293e-04
46000 5.054777e-04 1.295805e-04 4.638433e-04 1.206398e-04 1.068234e-03 4.734099e-04 3.663301e-04 6.179512e-04 6.720424e-05 4.558861e-04 4.636049e-04
47000 4.555634e-04 4.506111e-04 3.757477e-04 5.340874e-04 1.921654e-04 5.398989e-04 4.287064e-04 4.486144e-04 1.616478e-04 4.625320e-05 8.391440e-04
48000 7.494514e-04 4.195571e-04 8.778572e-04 2.001822e-04 4.431605e-05 1.289248e-03 8.102655e-04 7.252693e-04 7.190406e-04 5.584955e-04 9.769499e-04
49000 1.193693e-03 6.957054e-04 2.722263e-03 8.788109e-04 3.056526e-04 6.423891e-04 6.181002e-04 9.837151e-04 1.831651e-04 1.899332e-03 2.918243e-04
50000 1.051686e-03 1.430511e-06 1.304656e-03 1.565903e-03 1.776218e-03 6.198883e-04 3.032684e-04 1.267999e-03 9.609163e-04 1.969039e-04 8.397102e-04
51000 5.547319e-04 7.629693e-04 4.194975e-04 4.273653e-04 8.235276e-04 7.992983e-04 2.655983e-04 5.434752e-04 6.818771e-05 1.357794e-04 6.560981e-04
52000 4.869675e-04 1.224577e-04 3.986359e-04 4.120171e-04 6.866753e-04 6.313324e-04 3.280938e-04 1.235008e-04 5.860329e-04 8.158684e-04 1.600981e-04
53000 4.038317e-04 4.976988e-04 1.692772e-04 3.887415e-04 4.197359e-04 5.279481e-04 3.356636e-04 1.298189e-04 3.205538e-04 3.814399e-04 6.088018e-04
54000 6.625156e-04 5.955398e-04 5.855858e-04 1.911819e-04 7.995665e-04 1.755357e-04 6.788969e-04 8.712113e-04 1.226872e-03 2.427101e-04 4.483163e-04
55000 5.225740e-04 3.722906e-04 1.678765e-04 6.197989e-04 2.197027e-04 3.142357e-04 4.121065e-04 2.824068e-04 1.218826e-03 4.349053e-04 3.295839e-04
56000 6.294025e-04 4.959404e-04 2.897978e-04 2.880394e-04 1.173019e-03 7.263124e-04 9.113550e-05 7.634163e-04 5.932152e-04 1.522005e-04 8.239448e-04
57000 4.617169e-04 1.663268e-04 1.529753e-04 2.460480e-04 6.282330e-05 7.935762e-04 2.895594e-04 3.429353e-04 1.999140e-04 6.638765e-04 8.392632e-04
58000 5.768058e-04 4.138052e-04 7.472336e-04 1.143813e-04 4.440248e-04 5.435944e-04 1.529753e-04 3.948510e-04 2.154410e-04 9.922087e-04 9.388924e-04
59000 6.231585e-04 4.273653e-04 1.158714e-04 1.660585e-04 1.539588e-03 4.276335e-04 7.668138e-05 5.508661e-04 5.269051e-04 3.587008e-04 6.251335e-04
60000 7.999159e-04 1.239479e-04 4.519522e-04 3.357530e-04 6.176233e-04 3.967583e-04 1.898170e-03 4.898012e-04 6.636977e-04 9.478629e-04 5.878210e-04


==> Figures/Example2/Discretization_error/RMSE_abs_err_Z_0_1_N_1024.dat <==
0 1.315162e-01 2.198175e-01 8.337260e-02 1.155536e-01 5.085273e-02 1.586052e-01 6.901557e-02 3.128879e-02 1.246251e-01 2.208534e-01 8.093370e-02
1000 8.378534e-02 1.116331e-01 8.960824e-02 1.270413e-01 6.162636e-03 7.824613e-02 2.478148e-02 1.232907e-02 1.019286e-02 1.797497e-02 1.619111e-01
2000 4.309574e-02 3.205220e-03 5.967179e-02 3.818783e-02 1.763750e-02 9.033236e-02 3.908002e-02 1.242066e-02 1.679293e-02 5.209673e-02 1.986244e-02
3000 6.112368e-02 6.471730e-03 1.532525e-02 5.557574e-02 9.356794e-02 9.790788e-02 3.011328e-02 8.439453e-02 6.959877e-02 5.255118e-02 4.456950e-03
4000 6.196857e-02 3.163892e-02 1.080630e-01 8.276366e-02 7.751580e-03 3.032444e-02 5.182298e-02 4.229681e-02 8.519945e-02 3.499550e-02 7.024713e-02
5000 8.625221e-02 5.320211e-02 2.984678e-02 1.477091e-02 1.582990e-02 6.455600e-02 4.670960e-02 1.017437e-01 3.208172e-02 2.038219e-01 1.045501e-01
6000 7.501889e-02 6.050248e-02 1.087771e-01 3.192261e-02 8.214225e-02 3.282706e-02 8.201370e-02 1.487052e-02 1.471086e-01 2.748935e-02 5.096419e-02
7000 5.980348e-02 1.374741e-01 2.462709e-02 1.525368e-02 1.633565e-02 7.556248e-02 9.127200e-03 1.684402e-02 9.483458e-02 2.151000e-02 1.504692e-02
8000 8.711494e-02 2.359524e-02 1.831526e-01 3.240389e-02 1.318475e-01 1.084012e-01 2.028859e-02 4.819576e-02 7.672143e-02 4.898056e-02 2.416995e-02
9000 9.789183e-02 9.289882e-02 1.121346e-01 2.354029e-02 7.434560e-02 1.867847e-02 6.338796e-02 1.285515e-01 1.587599e-01 1.322049e-01 7.047730e-02
10000 6.920721e-02 2.809700e-02 9.167473e-02 8.306518e-02 1.444523e-01 2.362670e-02 2.562574e-02 1.129195e-02 1.711826e-02 8.495135e-02 4.565315e-02
11000 1.010924e-01 7.536310e-03 2.436247e-02 1.055900e-02 2.789368e-02 1.200413e-01 1.754949e-01 5.132543e-02 5.981436e-02 8.703190e-02 2.041124e-01
12000 5.718616e-02 1.432240e-02 6.639013e-02 4.044703e-02 1.009363e-01 9.011288e-02 1.616930e-03 7.985146e-02 2.786960e-02 3.066827e-02 7.017050e-03
13000 4.405286e-02 6.890845e-02 2.938795e-02 8.722346e-02 1.626973e-02 3.839223e-02 2.380383e-02 4.417825e-02 4.207511e-02 5.821350e-03 1.119703e-02
14000 5.089154e-02 2.596997e-02 1.214603e-02 3.955187e-02 5.315908e-02 7.229275e-02 2.024357e-02 1.648085e-02 8.953516e-02 4.583748e-02 6.827885e-02
15000 5.487853e-02 5.919924e-02 2.687673e-02 1.623590e-02 2.166617e-02 1.215675e-01 1.676650e-03 2.957906e-02 4.559354e-02 6.688958e-02 5.428820e-02
16000 5.610118e-02 1.518460e-03 4.526655e-02 2.016787e-02 5.050675e-02 4.596503e-02 8.166050e-02 1.141892e-02 2.643442e-02 1.235476e-01 3.987467e-02
17000 7.836899e-02 7.368496e-02 7.879195e-02 3.476645e-02 2.988950e-03 5.742893e-02 4.437818e-02 1.238975e-01 1.218855e-01 6.620660e-03 1.142089e-01
18000 7.594922e-02 8.041885e-02 4.303113e-02 5.594917e-02 7.196039e-02 1.846400e-04 5.328368e-02 3.956138e-02 1.679837e-01 2.465280e-03 9.179583e-02
19000 6.307533e-02 6.463999e-02 2.697985e-02 6.811619e-02 5.769420e-02 3.763703e-02 6.756686e-02 9.814431e-02 5.155748e-02 6.805818e-02 6.329352e-02
20000 6.338406e-02 6.324050e-03 7.226137e-02 3.914124e-02 1.339719e-02 6.713840e-03 1.062583e-01 5.489028e-02 1.285794e-01 4.018393e-02 2.656947e-02
21000 4.202050e-02 5.640173e-02 9.321709e-02 1.294117e-02 1.498908e-02 1.744930e-02 3.247067e-02 3.072515e-02 7.385640e-03 3.671995e-02 4.109424e-02
22000 3.229563e-02 1.507402e-02 5.621080e-03 9.033300e-03 3.796943e-02 1.599821e-02 4.644300e-03 6.345662e-02 5.413920e-02 3.539836e-02 1.263429e-02
23000 4.413131e-02 6.274820e-02 3.403962e-02 2.117745e-02 5.732778e-02 1.603067e-02 5.566381e-02 3.106079e-02 1.894118e-02 6.027590e-02 4.829662e-02
24000 4.318494e-02 2.356130e-03 3.131156e-02 2.410200e-03 3.637000e-05 1.393800e-02 2.187167e-02 3.804712e-02 5.717392e-02 1.071780e-01 2.795380e-02
25000 5.973662e-02 3.493455e-02 1.676409e-02 4.919954e-02 2.398051e-02 1.153103e-01 7.531762e-02 1.020516e-01 1.187809e-02 2.432878e-02 3.272311e-02
26000 5.158417e-02 1.134486e-01 5.437832e-02 6.819200e-02 2.310778e-02 2.874330e-03 6.325780e-03 5.975373e-02 4.295038e-02 8.916840e-03 7.385340e-03
27000 5.440496e-02 5.322373e-02 7.151477e-02 1.889470e-02 1.608627e-02 1.028610e-01 4.340138e-02 7.631180e-03 8.386339e-02 3.528391e-02 1.535496e-02
28000 4.354457e-02 4.199333e-02 4.593724e-02 5.808592e-02 2.691779e-02 2.285142e-02 2.282280e-03 2.463900e-02 8.970414e-02 1.121420e-03 4.250318e-02
29000 5.783803e-02 4.186470e-02 2.334606e-02 8.934191e-02 5.863823e-02 8.264190e-02 8.727664e-02 2.631930e-03 1.995835e-02 3.497902e-02 6.048615e-02
30000 4.761992e-02 4.535463e-02 1.705922e-02 6.897463e-02 5.853173e-02 5.702288e-02 7.289413e-02 1.162449e-02 2.709949e-02 3.018819e-02 4.241514e-02
31000 3.699936e-02 3.265380e-02 1.101737e-02 4.630475e-02 4.787225e-02 4.738411e-02 4.713713e-02 1.092565e-02 2.064994e-02 5.151358e-02 1.998480e-02
32000 3.598828e-02 7.993800e-03 2.331664e-02 1.633044e-02 2.218167e-02 5.542514e-02 6.256230e-02 3.922682e-02 2.700144e-02 5.943970e-03 4.791811e-02
33000 3.790131e-02 1.203087e-02 2.896847e-02 3.139074e-02 3.973506e-02 3.662255e-02 5.602600e-02 3.934991e-02 5.078533e-02 4.443388e-02 1.532526e-02
34000 4.676349e-02 2.966183e-02 4.728012e-02 3.446132e-02 8.599406e-02 1.534150e-02 1.750832e-02 5.467057e-02 7.621847e-02 1.690835e-02 2.333510e-02
35000 5.386996e-02 3.118289e-02 8.320832e-02 7.318567e-02 8.691850e-02 4.927309e-02 1.945000e-02 5.554074e-02 3.369707e-02 1.620091e-02 3.039543e-02
36000 4.510065e-02 1.810618e-02 4.884460e-02 6.959577e-02 5.818632e-02 3.631595e-02 3.100702e-02 1.117077e-02 3.026766e-02 6.524950e-03 7.767922e-02
37000 4.331178e-02 3.821379e-02 1.043844e-02 4.175350e-02 4.998675e-02 6.439304e-02 3.462514e-02 5.487035e-02 5.413717e-02 2.216500e-02 3.419913e-02
38000 3.801750e-02 6.654550e-03 1.467445e-02 1.645769e-02 6.135960e-02 1.308389e-02 3.729388e-02 7.423761e-02 3.137787e-02 3.717510e-02 2.679594e-02
39000 4.372056e-02 4.712045e-02 3.466919e-02 6.060284e-02 1.676446e-02 5.843142e-02 3.753660e-02 5.676238e-02 3.403956e-02 4.491757e-02 2.274553e-02
40000 4.661965e-02 4.667002e-02 1.605890e-02 1.759984e-02 5.260800e-02 5.736807e-02 2.544652e-02 8.198497e-02 3.063360e-02 5.052072e-02 4.549356e-02
41000 4.352919e-02 5.236286e-02 2.132723e-02 1.669830e-02 4.590401e-02 5.702281e-02 2.111652e-02 7.301618e-02 2.547668e-02 4.326860e-02 4.260363e-02
42000 4.041888e-02 4.786812e-02 1.841256e-02 2.877207e-02 5.151471e-02 3.703067e-02 3.161478e-02 6.642150e-02 2.630578e-02 4.455037e-02 2.766891e-02
43000 3.710882e-02 4.089473e-02 8.177350e-03 3.341028e-02 4.160872e-02 4.669163e-02 3.108673e-02 5.082567e-02 3.397828e-02 4.400183e-02 1.906414e-02
44000 3.880248e-02 5.804314e-02 1.799878e-02 2.536674e-02 4.054902e-02 5.377600e-02 4.138320e-02 3.582771e-02 2.437817e-02 4.905556e-02 1.367018e-02
45000 3.867453e-02 5.336511e-02 2.282563e-02 3.649458e-02 4.456024e-02 4.345700e-02 5.017200e-02 4.238111e-02 1.894240e-02 4.072909e-02 7.163120e-03
46000 3.676598e-02 4.860151e-02 2.419038e-02 4.290807e-02 3.517413e-02 4.236408e-02 5.034983e-02 3.924090e-02 1.797903e-02 3.353095e-02 1.321109e-02
47000 3.849546e-02 5.216359e-02 2.233885e-02 3.613421e-02 5.334064e-02 3.432542e-02 4.479446e-02 4.084985e-02 2.282190e-02 3.483176e-02 2.933356e-02
48000 3.752399e-02 4.506525e-02 2.233241e-02 3.440109e-02 4.565004e-02 4.797398e-02 4.109846e-02 3.682300e-02 2.025872e-02 3.153111e-02 3.914562e-02
49000 3.723311e-02 3.170120e-02 2.602465e-02 4.632019e-02 3.041545e-02 4.966617e-02 4.559878e-02 3.674870e-02 3.155394e-02 3.122710e-02 3.525488e-02
50000 3.803382e-02 3.810358e-02 3.247213e-02 4.125544e-02 2.746545e-02 4.966617e-02 4.247484e-02 2.542779e-02 3.578919e-02 3.594974e-02 4.485944e-02
51000 3.863150e-02 3.633921e-02 3.637548e-02 4.510490e-02 3.533973e-02 4.356204e-02 4.343978e-02 2.752654e-02 3.314202e-02 4.003770e-02 4.186982e-02
52000 3.791539e-02 3.589347e-02 3.576806e-02 4.706230e-02 3.969137e-02 3.987364e-02 3.991815e-02 2.469502e-02 2.973029e-02 3.973424e-02 4.197498e-02
53000 4.027873e-02 3.409587e-02 3.741492e-02 5.022650e-02 3.751764e-02 4.180942e-02 4.750325e-02 3.096354e-02 3.020771e-02 4.366247e-02 4.414567e-02
54000 4.084102e-02 3.338481e-02 3.966706e-02 5.088672e-02 3.749347e-02 4.381892e-02 4.456122e-02 3.861230e-02 3.247666e-02 4.210863e-02 4.209597e-02
55000 4.049243e-02 3.440440e-02 3.912209e-02 5.143134e-02 3.485109e-02 4.027879e-02 4.607703e-02 4.044360e-02 3.863053e-02 4.053277e-02 3.613865e-02
56000 4.032364e-02 3.476653e-02 4.028323e-02 4.616480e-02 3.720793e-02 4.465532e-02 4.286380e-02 3.635776e-02 3.864108e-02 4.219355e-02 3.855091e-02
57000 4.009489e-02 3.279550e-02 4.870737e-02 4.449436e-02 3.377616e-02 4.671402e-02 3.998272e-02 3.150022e-02 4.333603e-02 4.166976e-02 3.346653e-02
58000 3.935897e-02 3.336668e-02 4.541123e-02 4.691418e-02 3.479488e-02 4.337788e-02 3.666441e-02 3.218496e-02 4.085524e-02 3.983851e-02 3.723033e-02
59000 3.849752e-02 3.281388e-02 4.543220e-02 4.201500e-02 3.539565e-02 4.229844e-02 3.546597e-02 3.125124e-02 3.804693e-02 3.864072e-02 4.119876e-02
60000 3.860981e-02 3.217044e-02 4.134230e-02 4.182730e-02 3.726907e-02 3.943342e-02 3.973505e-02 3.763533e-02 4.054579e-02 3.537670e-02 3.973398e-02


==> Figures/Example2/Discretization_error/RMSE_abs_err_Z_0_1_N_32.dat <==
0 1.315162e-01 2.198175e-01 8.337260e-02 1.155536e-01 5.085273e-02 1.586052e-01 6.901557e-02 3.128879e-02 1.246251e-01 2.208534e-01 8.093370e-02
1000 1.464135e-01 2.016170e-02 4.083109e-02 4.390524e-01 7.271260e-03 9.922934e-02 4.034421e-02 7.501107e-02 2.114923e-02 3.594387e-02 2.520910e-02
2000 1.439931e-02 1.346260e-02 1.110180e-02 1.094766e-02 8.633080e-03 1.831170e-03 1.633526e-02 1.803072e-02 2.191038e-02 5.989080e-03 2.152427e-02
3000 1.341877e-02 1.093058e-02 2.098868e-02 2.404690e-03 1.253994e-02 3.738600e-04 7.230980e-03 1.906407e-02 2.402386e-02 2.014190e-03 8.973840e-03
4000 1.088014e-02 3.655060e-03 2.620782e-02 1.049180e-02 2.838100e-03 1.312250e-03 8.909430e-03 1.397535e-02 2.502810e-03 6.775020e-03 6.071000e-03
5000 1.741938e-02 2.593934e-02 3.422240e-02 1.708530e-03 3.845330e-03 2.760701e-02 2.112310e-03 1.208510e-02 1.324627e-02 9.189650e-03 2.197500e-04
6000 1.993381e-02 3.502680e-03 2.036574e-02 3.277020e-02 7.194060e-03 3.912352e-02 4.998920e-03 1.525241e-02 1.827957e-02 6.475770e-03 1.601690e-02
7000 1.821802e-02 2.783204e-02 2.391867e-02 1.438240e-02 6.562820e-03 1.544100e-04 1.062845e-02 2.345836e-02 2.201027e-02 1.322252e-02 1.999362e-02
8000 1.414493e-02 8.172200e-03 2.039433e-02 1.461144e-02 8.445310e-03 5.735700e-03 5.369700e-03 2.144681e-02 1.369809e-02 1.302673e-02 1.882093e-02
9000 1.788338e-02 1.040886e-02 2.723860e-03 3.044300e-03 4.836030e-02 1.083542e-02 1.848865e-02 6.035570e-03 8.222500e-04 1.777390e-03 1.532651e-02
10000 1.941408e-02 9.665130e-03 4.666360e-03 3.515889e-02 6.658610e-03 9.766020e-03 1.705934e-02 1.890240e-03 8.827280e-03 2.231532e-02 3.751700e-02
11000 1.857540e-02 1.960870e-03 1.899230e-03 1.076367e-02 4.365400e-03 5.371450e-03 2.236953e-02 4.321723e-02 2.761783e-02 6.005100e-03 1.059742e-02
12000 1.584435e-02 1.065233e-02 3.167918e-02 1.621155e-02 1.720552e-02 2.117917e-02 6.706730e-03 5.250510e-03 3.448380e-03 1.326533e-02 1.120637e-02
13000 2.048141e-02 1.105271e-02 2.230649e-02 3.054824e-02 3.686662e-02 2.038074e-02 1.257153e-02 1.433805e-02 1.538084e-02 7.200780e-03 1.467577e-02
14000 1.912544e-02 3.337793e-02 3.046150e-03 3.935200e-03 8.552980e-03 6.402180e-03 1.153554e-02 1.489268e-02 2.899297e-02 2.056240e-02 2.804581e-02
15000 1.764441e-02 2.698381e-02 6.232770e-03 1.184756e-02 2.010192e-02 1.415804e-02 2.187525e-02 9.249280e-03 2.700114e-02 8.636600e-03 1.528557e-02
16000 1.149796e-02 1.772600e-04 1.372445e-02 1.284960e-02 9.475800e-04 2.500340e-02 4.577230e-03 7.346170e-03 1.248610e-02 6.498350e-03 8.331330e-03
17000 1.915884e-02 1.233050e-02 1.499270e-02 9.088530e-03 2.069746e-02 1.572165e-02 1.418103e-02 4.327102e-02 1.064867e-02 1.352260e-02 1.288004e-02
18000 1.781294e-02 7.302570e-03 3.357050e-03 3.467602e-02 1.715077e-02 1.929600e-02 7.039600e-04 2.609023e-02 1.159666e-02 5.798680e-03 1.975337e-02
19000 1.782770e-02 7.202520e-03 2.675845e-02 9.955780e-03 2.233701e-02 2.288970e-02 2.530926e-02 1.300697e-02 1.502016e-02 1.559953e-02 3.112670e-03
20000 1.287272e-02 7.915300e-04 5.792420e-03 3.051900e-04 1.464322e-02 6.424000e-04 2.971614e-02 1.715623e-02 5.576740e-03 1.336110e-02 4.577740e-03
21000 9.043493e-03 1.143487e-02 1.049134e-02 1.071419e-02 4.524120e-03 9.398070e-03 3.589200e-04 1.274150e-03 1.532849e-02 1.458810e-03 1.070490e-02
22000 8.172623e-03 1.404270e-03 1.841049e-02 2.769320e-03 6.842750e-03 2.258320e-03 4.000590e-03 8.544950e-03 2.661650e-03 1.287669e-02 2.343650e-03
23000 8.693761e-03 9.787280e-03 1.245121e-02 3.755230e-03 1.031800e-03 1.270209e-02 2.531010e-03 1.947310e-03 7.324560e-03 1.559281e-02 4.636690e-03
24000 6.611786e-03 5.186370e-03 4.570280e-03 6.651360e-03 2.935650e-03 8.584450e-03 5.134280e-03 1.086438e-02 9.033560e-03 4.433350e-03 4.143000e-03
25000 7.311204e-03 7.104140e-03 3.479020e-03 1.370282e-02 3.883960e-03 3.455340e-03 7.626600e-04 1.039420e-03 9.737180e-03 1.264117e-02 9.481500e-04
26000 4.235846e-03 3.578440e-03 5.241780e-03 8.390390e-03 2.014150e-03 5.150650e-03 1.816500e-04 4.148900e-03 2.349850e-03 1.411410e-03 3.660270e-03
27000 8.006086e-03 1.818625e-02 6.044200e-03 7.058320e-03 5.922000e-05 3.428900e-04 3.532960e-03 3.259500e-03 1.366820e-03 1.340695e-02 4.363540e-03
28000 1.041094e-02 1.110180e-02 1.031498e-02 6.284730e-03 1.785660e-02 2.662730e-03 7.958970e-03 2.029431e-02 1.835600e-04 5.494200e-04 3.638960e-03
29000 4.845032e-03 1.746880e-03 2.809110e-03 5.465390e-03 5.796940e-03 5.437990e-03 6.445650e-03 1.188470e-03 6.737300e-03 4.855190e-03 4.339470e-03
30000 7.867185e-03 8.866500e-04 3.573250e-03 9.054570e-03 1.984480e-03 1.068570e-03 1.086256e-02 1.263426e-02 8.207260e-03 7.201760e-03 1.102099e-02
31000 4.855155e-03 4.364110e-03 3.485260e-03 8.674680e-03 6.710300e-04 7.916700e-04 2.381940e-03 4.699240e-03 4.211700e-04 9.910580e-03 1.432570e-03
32000 3.120817e-03 3.428700e-04 2.962770e-03 4.975890e-03 8.237500e-04 2.221540e-03 2.418580e-03 1.274660e-03 1.960620e-03 4.639030e-03 5.028640e-03
33000 3.412187e-03 3.808330e-03 1.654130e-03 8.772300e-04 4.448220e-03 6.964090e-03 5.474100e-04 4.209460e-03 2.387760e-03 2.532590e-03 3.633000e-05
34000 4.868876e-03 2.351700e-03 5.943040e-03 5.926330e-03 6.287010e-03 1.489540e-03 2.219860e-03 3.838240e-03 1.222540e-03 9.587840e-03 2.502320e-03
35000 6.982419e-03 1.323820e-02 7.143130e-03 8.852300e-04 4.152370e-03 4.760740e-03 8.516330e-03 1.335070e-03 5.583390e-03 8.972150e-03 5.881580e-03
36000 4.224572e-03 7.783610e-03 2.662350e-03 6.371760e-03 4.304480e-03 2.045050e-03 2.344010e-03 7.323300e-04 2.593870e-03 4.646020e-03 3.625320e-03
37000 3.828735e-03 8.017480e-03 5.802200e-04 5.767790e-03 3.206860e-03 7.701400e-04 3.817450e-03 1.594610e-03 2.212600e-04 2.374420e-03 3.876660e-03
38000 5.185523e-03 2.989160e-03 1.762610e-03 1.279940e-03 6.072500e-03 8.026240e-03 7.322580e-03 7.609700e-04 2.745110e-03 9.026080e-03 3.273470e-03
39000 4.023452e-03 4.900700e-04 1.005610e-03 2.808600e-04 7.037100e-04 1.148298e-02 4.271300e-04 3.044420e-03 4.265530e-03 3.050700e-04 6.771700e-04
40000 3.729454e-03 1.030871e-02 9.828100e-04 1.165810e-03 2.441700e-04 3.318610e-03 1.792800e-03 3.181250e-03 1.342740e-03 1.432780e-03 1.493530e-03
41000 2.350113e-03 2.692640e-03 1.520000e-06 3.301780e-03 2.203180e-03 2.349390e-03 1.521700e-04 4.571680e-03 1.920630e-03 4.519100e-04 1.374100e-03
42000 2.131282e-03 6.714000e-05 1.013120e-03 5.432100e-04 1.924190e-03 1.495750e-03 2.256780e-03 3.113180e-03 2.197620e-03 4.273940e-03 5.261500e-04
43000 2.117217e-03 3.595070e-03 1.930490e-03 1.097160e-03 7.632100e-04 1.348560e-03 8.239700e-04 3.332760e-03 2.892830e-03 1.122920e-03 1.776020e-03
44000 2.445408e-03 4.636000e-04 1.091060e-03 1.106170e-03 1.349020e-03 1.280310e-03 1.701730e-03 6.231610e-03 1.593040e-03 3.051300e-03 3.676500e-04
45000 2.032642e-03 1.562450e-03 4.333400e-04 4.884000e-04 2.326470e-03 1.189440e-03 9.750100e-04 1.219700e-04 3.785580e-03 3.303360e-03 2.326630e-03
46000 2.995922e-03 1.737680e-03 8.791100e-04 1.341230e-03 3.334130e-03 3.660710e-03 1.426700e-03 4.649700e-04 3.938270e-03 5.888380e-03 2.685580e-03
47000 2.754936e-03 3.899300e-03 2.372720e-03 2.135840e-03 4.595900e-04 1.244900e-03 6.372140e-03 1.105740e-03 6.947100e-04 1.610160e-03 1.958960e-03
48000 2.984937e-03 2.380280e-03 4.593100e-04 1.953480e-03 5.182040e-03 1.249480e-03 3.913640e-03 2.586360e-03 4.523600e-03 1.655320e-03 2.404600e-03
49000 3.253628e-03 2.073380e-03 2.067700e-03 2.456100e-04 4.510540e-03 1.776190e-03 6.597840e-03 3.198360e-03 1.159560e-03 6.179200e-04 4.270730e-03
50000 2.795018e-03 7.993300e-04 2.722340e-03 9.080500e-04 9.003000e-05 5.493300e-04 2.418640e-03 3.905770e-03 3.114310e-03 5.365160e-03 3.057460e-03
51000 1.305454e-03 6.409700e-04 1.755000e-04 6.775600e-04 1.296100e-04 1.106100e-03 2.990800e-04 1.959060e-03 2.159010e-03 2.386290e-03 7.861600e-04
52000 1.133169e-03 6.942500e-04 1.580790e-03 1.434300e-03 8.220700e-04 1.758600e-04 1.806700e-03 4.029100e-04 1.427000e-03 5.492200e-04 1.153870e-03
53000 1.753286e-03 1.449400e-04 1.067740e-03 2.434110e-03 7.706300e-04 8.486400e-04 1.920270e-03 2.195330e-03 2.211700e-04 1.771500e-03 3.262830e-03
54000 1.690591e-03 2.365900e-04 1.014770e-03 3.376600e-04 2.226230e-03 1.928900e-03 2.716460e-03 1.375030e-03 1.922600e-03 8.792200e-04 2.228270e-03
55000 1.491796e-03 5.860400e-04 4.042800e-04 1.617310e-03 1.598000e-04 5.207100e-04 8.545200e-04 2.754020e-03 2.761000e-04 9.476000e-04 3.089710e-03
56000 2.258193e-03 7.862300e-04 3.479360e-03 1.838200e-03 2.674600e-04 5.180400e-03 1.161590e-03 1.800140e-03 8.849800e-04 1.466650e-03 6.776200e-04
57000 1.619691e-03 2.135300e-04 2.019820e-03 2.131500e-04 2.233980e-03 1.862030e-03 2.563080e-03 7.993400e-04 1.593040e-03 1.372830e-03 1.405240e-03
58000 1.187321e-03 3.088260e-03 4.653300e-04 1.163300e-04 1.380790e-03 1.005630e-03 4.271300e-04 4.897100e-04 5.416800e-04 6.855000e-05 8.316600e-04
59000 1.074190e-03 1.520800e-04 1.928900e-03 1.806990e-03 8.560300e-04 9.170000e-05 7.876700e-04 6.283000e-05 5.115000e-04 1.649400e-03 4.267700e-04
60000 9.635130e-04 7.309800e-04 9.784300e-04 3.585900e-04 4.883100e-04 3.070800e-04 9.765000e-05 1.219700e-04 2.464150e-03 4.811600e-04 1.001310e-03


==> Figures/Example2/Model_error/RMSE_Y_0.dat <==
0 8.553775e-01 8.553775e-01 8.553775e-01 8.553775e-01
1000 1.714746e-01 1.679924e-01 1.598494e-01 1.473631e-01
2000 1.379806e-02 1.198538e-02 1.075899e-02 8.693926e-03
3000 8.084796e-03 6.541035e-03 3.668971e-03 2.630200e-03
4000 4.010141e-03 2.704985e-03 2.430369e-03 2.507927e-03
5000 4.177330e-03 4.421405e-03 3.843363e-03 4.646400e-03
6000 3.335786e-03 3.046397e-03 3.514053e-03 2.435744e-03
7000 4.192604e-03 4.576185e-03 3.906259e-03 5.106583e-03
8000 4.833093e-03 4.424761e-03 3.515966e-03 3.622188e-03
9000 3.591208e-03 4.119495e-03 3.954308e-03 4.207003e-03
10000 3.780458e-03 3.575517e-03 2.736113e-03 3.863250e-03
11000 4.165290e-03 5.097410e-03 4.499917e-03 4.181779e-03
12000 5.668804e-03 6.048309e-03 5.760189e-03 5.300880e-03
13000 8.056299e-03 7.742745e-03 7.809865e-03 8.157685e-03
14000 3.815409e-03 3.750547e-03 3.968767e-03 3.370153e-03
15000 5.571288e-03 4.948891e-03 5.817405e-03 5.438884e-03
16000 4.416710e-03 4.600264e-03 4.017378e-03 4.162422e-03
17000 6.705980e-03 5.976900e-03 6.545028e-03 6.404506e-03
18000 4.829037e-03 4.050935e-03 4.479024e-03 3.689821e-03
19000 3.301313e-03 4.193747e-03 3.955276e-03 4.183157e-03
20000 4.057726e-03 3.524366e-03 3.852518e-03 4.357206e-03
21000 2.592956e-03 2.606656e-03 2.468432e-03 2.595774e-03
22000 1.545919e-03 1.605382e-03 1.437476e-03 1.543857e-03
23000 2.129675e-03 2.117300e-03 2.044459e-03 1.761980e-03
24000 1.970648e-03 1.994212e-03 1.963543e-03 2.077066e-03
25000 1.752897e-03 1.866721e-03 1.743193e-03 1.786719e-03
26000 3.041132e-03 2.976519e-03 2.932710e-03 3.082749e-03
27000 2.472952e-03 2.449998e-03 2.384162e-03 2.385174e-03
28000 1.794254e-03 1.835577e-03 1.742705e-03 1.858024e-03
29000 3.223457e-03 3.219787e-03 3.185143e-03 3.101422e-03
30000 2.200034e-03 2.261608e-03 2.274849e-03 2.184011e-03
31000 1.541954e-03 1.518660e-03 1.547485e-03 1.579524e-03
32000 1.247708e-03 1.281972e-03 1.236570e-03 1.249432e-03
33000 1.429667e-03 1.405529e-03 1.462137e-03 1.388902e-03
34000 1.025679e-03 9.419315e-04 1.041343e-03 9.724771e-04
35000 1.661965e-03 1.708942e-03 1.657821e-03 1.625376e-03
36000 1.736207e-03 1.745820e-03 1.759691e-03 1.776417e-03
37000 1.381598e-03 1.320534e-03 1.308206e-03 1.332438e-03
38000 1.375290e-03 1.319376e-03 1.334330e-03 1.400331e-03
39000 1.508866e-03 1.529539e-03 1.550174e-03 1.484037e-03
40000 1.719968e-03 1.706713e-03 1.700496e-03 1.653289e-03
41000 8.745107e-04 8.960380e-04 8.716749e-04 8.781183e-04
42000 9.784877e-04 9.753737e-04 9.741816e-04 1.010266e-03
43000 9.195391e-04 9.248265e-04 8.985881e-04 9.446389e-04
44000 6.110558e-04 5.922085e-04 6.229866e-04 6.075420e-04
45000 4.768562e-04 4.982318e-04 5.161704e-04 5.078975e-04
46000 5.102781e-04 5.259968e-04 5.308666e-04 5.054777e-04
47000 4.760296e-04 4.780185e-04 4.955527e-04 4.555634e-04
48000 7.093791e-04 7.363999e-04 7.376025e-04 7.494514e-04
49000 1.177925e-03 1.183624e-03 1.183354e-03 1.193693e-03
50000 1.072110e-03 1.059671e-03 1.039825e-03 1.051686e-03
51000 5.520258e-04 5.520878e-04 5.410429e-04 5.547319e-04
52000 4.731025e-04 4.750136e-04 4.813556e-04 4.869675e-04
53000 3.957129e-04 4.132114e-04 4.008240e-04 4.038317e-04
54000 6.404954e-04 6.383020e-04 6.501005e-04 6.625156e-04
55000 5.351028e-04 5.295802e-04 5.473366e-04 5.225740e-04
56000 6.213355e-04 6.216838e-04 6.312851e-04 6.294025e-04
57000 4.507081e-04 4.336542e-04 4.549796e-04 4.617169e-04
58000 5.577291e-04 5.552782e-04 5.456207e-04 5.768058e-04
59000 6.101225e-04 6.172611e-04 5.971496e-04 6.231585e-04
60000 7.938012e-04 7.900461e-04 8.336755e-04 7.999159e-04


==> Figures/Example2/Model_error/RMSE_Z_0_1.dat <==
0 1.315162e-01 1.315162e-01 1.315162e-01 1.315162e-01
1000 1.639748e-01 1.644918e-01 1.588957e-01 1.464135e-01
2000 3.381766e-02 3.654278e-02 2.941754e-02 1.439931e-02
3000 2.319340e-02 1.871227e-02 1.209481e-02 1.341877e-02
4000 1.615628e-02 1.353046e-02 1.114893e-02 1.088014e-02
5000 1.586628e-02 1.991446e-02 2.043085e-02 1.741938e-02
6000 1.917299e-02 1.560858e-02 1.999760e-02 1.993381e-02
7000 1.516295e-02 1.660946e-02 1.526036e-02 1.821802e-02
8000 1.366400e-02 1.690757e-02 1.269183e-02 1.414493e-02
9000 1.942718e-02 1.839038e-02 2.183077e-02 1.788338e-02
10000 2.065988e-02 1.952443e-02 2.052776e-02 1.941408e-02
11000 1.817987e-02 1.618151e-02 2.151180e-02 1.857540e-02
12000 1.368329e-02 1.650661e-02 1.683977e-02 1.584435e-02
13000 1.807083e-02 1.703411e-02 1.665731e-02 2.048141e-02
14000 1.864263e-02 1.723695e-02 1.884182e-02 1.912544e-02
15000 1.458130e-02 1.860506e-02 1.885415e-02 1.764441e-02
16000 1.121059e-02 1.102061e-02 1.292526e-02 1.149796e-02
17000 1.854255e-02 1.919295e-02 1.823710e-02 1.915884e-02
18000 1.605085e-02 1.850217e-02 1.999003e-02 1.781294e-02
19000 1.696019e-02 1.721173e-02 1.853806e-02 1.782770e-02
20000 1.341031e-02 1.290304e-02 1.308747e-02 1.287272e-02
21000 8.761017e-03 9.009145e-03 8.975101e-03 9.043493e-03
22000 7.557700e-03 7.930059e-03 7.833689e-03 8.172623e-03
23000 8.410779e-03 8.950767e-03 9.221937e-03 8.693761e-03
24000 6.412482e-03 6.492018e-03 6.997089e-03 6.611786e-03
25000 7.244727e-03 7.207124e-03 7.144592e-03 7.311204e-03
26000 4.085889e-03 4.088703e-03 4.249665e-03 4.235846e-03
27000 8.182501e-03 7.980996e-03 8.126206e-03 8.006086e-03
28000 1.068010e-02 1.082429e-02 1.038265e-02 1.041094e-02
29000 4.952748e-03 5.131940e-03 5.328355e-03 4.845032e-03
30000 8.115034e-03 7.474170e-03 7.267282e-03 7.867185e-03
31000 4.844033e-03 4.911989e-03 4.972106e-03 4.855155e-03
32000 3.346827e-03 3.307986e-03 3.230679e-03 3.120817e-03
33000 3.608668e-03 3.637315e-03 3.477727e-03 3.412187e-03
34000 4.847317e-03 4.796416e-03 4.896772e-03 4.868876e-03
35000 7.043479e-03 7.031702e-03 7.068925e-03 6.982419e-03
36000 4.295765e-03 4.402169e-03 4.352623e-03 4.224572e-03
37000 3.729787e-03 3.783559e-03 3.704693e-03 3.828735e-03
38000 5.136148e-03 5.256663e-03 5.341493e-03 5.185523e-03
39000 4.135241e-03 4.161845e-03 4.167801e-03 4.023452e-03
40000 3.878761e-03 3.690662e-03 3.828047e-03 3.729454e-03
41000 2.427521e-03 2.406081e-03 2.428744e-03 2.350113e-03
42000 2.228348e-03 2.234329e-03 2.253899e-03 2.131282e-03
43000 2.103474e-03 2.133375e-03 2.079814e-03 2.117217e-03
44000 2.350108e-03 2.294487e-03 2.309569e-03 2.445408e-03
45000 2.039517e-03 2.111991e-03 1.980530e-03 2.032642e-03
46000 2.980114e-03 2.986389e-03 2.947106e-03 2.995922e-03
47000 2.737032e-03 2.757464e-03 2.685917e-03 2.754936e-03
48000 3.077431e-03 2.988032e-03 3.048188e-03 2.984937e-03
49000 3.281986e-03 3.228293e-03 3.162428e-03 3.253628e-03
50000 2.757882e-03 2.733442e-03 2.679931e-03 2.795018e-03
51000 1.373543e-03 1.281755e-03 1.299771e-03 1.305454e-03
52000 1.148866e-03 1.191153e-03 1.161256e-03 1.133169e-03
53000 1.735476e-03 1.742815e-03 1.703276e-03 1.753286e-03
54000 1.703505e-03 1.687618e-03 1.698232e-03 1.690591e-03
55000 1.499236e-03 1.519162e-03 1.481056e-03 1.491796e-03
56000 2.234226e-03 2.262245e-03 2.240578e-03 2.258193e-03
57000 1.607829e-03 1.587960e-03 1.610593e-03 1.619691e-03
58000 1.193501e-03 1.184119e-03 1.211602e-03 1.187321e-03
59000 1.018347e-03 1.018064e-03 1.098695e-03 1.074190e-03
60000 9.973221e-04 1.048929e-03 1.066987e-03 9.635130e-04


==> Figures/Example2/Optimization_error/RMSE_Y_0.dat <==
0 8.553775e-01 8.553775e-01
1000 1.714746e-01 1.714746e-01
2000 1.379806e-02 1.379806e-02
3000 8.084796e-03 8.084796e-03
4000 4.010141e-03 4.010141e-03
5000 4.177330e-03 4.177330e-03
6000 3.335786e-03 3.335786e-03
7000 4.192604e-03 4.192604e-03
8000 4.833093e-03 4.833093e-03
9000 3.591208e-03 3.591208e-03
10000 3.780458e-03 3.780458e-03
11000 4.165290e-03 4.165290e-03
12000 5.668804e-03 5.668804e-03
13000 8.056299e-03 8.056299e-03
14000 3.815409e-03 3.815409e-03
15000 5.571288e-03 5.571288e-03
16000 4.416710e-03 4.416710e-03
17000 6.705980e-03 6.705980e-03
18000 4.829037e-03 4.829037e-03
19000 3.301313e-03 3.301313e-03
20000 4.057726e-03 4.057726e-03
21000 3.839917e-03 2.592956e-03
22000 3.443784e-03 1.545919e-03
23000 5.862196e-03 2.129675e-03
24000 5.983635e-03 1.970648e-03
25000 2.439885e-03 1.752897e-03
26000 2.902107e-03 3.041132e-03
27000 6.209175e-03 2.472952e-03
28000 3.681931e-03 1.794254e-03
29000 2.969917e-03 3.223457e-03
30000 5.183160e-03 2.200034e-03
31000 2.714499e-03 1.541954e-03
32000 4.763721e-03 1.247708e-03
33000 4.354594e-03 1.429667e-03
34000 4.104695e-03 1.025679e-03
35000 4.170060e-03 1.661965e-03
36000 4.942271e-03 1.736207e-03
37000 3.717971e-03 1.381598e-03
38000 4.521997e-03 1.375290e-03
39000 5.141005e-03 1.508866e-03
40000 5.302265e-03 1.719968e-03
41000 3.381561e-03 8.745107e-04
42000 3.356485e-03 9.784877e-04
43000 5.072625e-03 9.195391e-04
44000 6.178143e-03 6.110558e-04
45000 5.415082e-03 4.768562e-04
46000 6.248057e-03 5.102781e-04
47000 4.734044e-03 4.760296e-04
48000 4.203286e-03 7.093791e-04
49000 3.652156e-03 1.177925e-03
50000 3.978016e-03 1.072110e-03
51000 2.912908e-03 5.520258e-04
52000 2.837257e-03 4.731025e-04
53000 4.451698e-03 3.957129e-04
54000 3.681551e-03 6.404954e-04
55000 5.572868e-03 5.351028e-04
56000 4.121709e-03 6.213355e-04
57000 3.165875e-03 4.507081e-04
58000 4.974553e-03 5.577291e-04
59000 3.822705e-03 6.101225e-04
60000 6.831635e-03 7.938012e-04


==> Figures/Example2/Optimization_error/RMSE_Z_0_1.dat <==
0 1.315162e-01 1.315162e-01
1000 1.639748e-01 1.639748e-01
2000 3.381766e-02 3.381766e-02
3000 2.319340e-02 2.319340e-02
4000 1.615628e-02 1.615628e-02
5000 1.586628e-02 1.586628e-02
6000 1.917299e-02 1.917299e-02
7000 1.516295e-02 1.516295e-02
8000 1.366400e-02 1.366400e-02
9000 1.942718e-02 1.942718e-02
10000 2.065988e-02 2.065988e-02
11000 1.817987e-02 1.817987e-02
12000 1.368329e-02 1.368329e-02
13000 1.807083e-02 1.807083e-02
14000 1.864263e-02 1.864263e-02
15000 1.458130e-02 1.458130e-02
16000 1.121059e-02 1.121059e-02
17000 1.854255e-02 1.854255e-02
18000 1.605085e-02 1.605085e-02
19000 1.696019e-02 1.696019e-02
20000 1.341031e-02 1.341031e-02
21000 2.639455e-02 8.761017e-03
22000 1.858306e-02 7.557700e-03
23000 1.297042e-02 8.410779e-03
24000 1.741508e-02 6.412482e-03
25000 1.827616e-02 7.244727e-03
26000 8.908940e-03 4.085889e-03
27000 1.571323e-02 8.182501e-03
28000 1.158515e-02 1.068010e-02
29000 1.504953e-02 4.952748e-03
30000 1.733518e-02 8.115034e-03
31000 1.972287e-02 4.844033e-03
32000 1.555513e-02 3.346827e-03
33000 1.565322e-02 3.608668e-03
34000 9.139215e-03 4.847317e-03
35000 1.849345e-02 7.043479e-03
36000 1.569003e-02 4.295765e-03
37000 1.944815e-02 3.729787e-03
38000 1.598323e-02 5.136148e-03
39000 8.505412e-03 4.135241e-03
40000 1.846217e-02 3.878761e-03
41000 1.726920e-02 2.427521e-03
42000 1.424500e-02 2.228348e-03
43000 1.264469e-02 2.103474e-03
44000 2.024094e-02 2.350108e-03
45000 2.280969e-02 2.039517e-03
46000 1.641226e-02 2.980114e-03
47000 1.744333e-02 2.737032e-03
48000 1.750784e-02 3.077431e-03
49000 1.610761e-02 3.281986e-03
50000 1.051805e-02 2.757882e-03
51000 9.424714e-03 1.373543e-03
52000 2.096732e-02 1.148866e-03
53000 1.252319e-02 1.735476e-03
54000 1.620668e-02 1.703505e-03
55000 2.045343e-02 1.499236e-03
56000 1.566247e-02 2.234226e-03
57000 1.450241e-02 1.607829e-03
58000 1.907086e-02 1.193501e-03
59000 1.831659e-02 1.018347e-03
60000 2.668670e-02 9.973221e-04

